Secure ISAC with Sensing Privacy under Eavesdropper Uncertainty

This paper investigates the joint protection of confidential data and legitimate-user directional information in integrated sensing and communication (ISAC) networks. We consider a multiuser downlink in which passive multi-antenna eavesdroppers (Eves) attempt to decode confidential signals while exploiting legitimate-user reflections for unauthorized angular sensing. To address both threats, we develop a robust covariance-design framework that jointly limits Eve decoding, maintains the transmitter's accuracy in estimating the Eves' directions and shifts the dominant passive-sensing response toward prescribed deceptive directions. A Bayesian angular prior and the corresponding Bayesian Cramer-Rao bound (BCRB) characterize the transmitter's eavesdropper-angle estimation accuracy. Angular uncertainty is represented through geometry-consistent samples, such that each candidate Eve direction jointly determines the corresponding transmitter-Eve channel, user-Eve bearing, and deceptive direction. The resulting design balances worst-user secrecy, sensing accuracy, sensing privacy, and deception power. Robust Eve-decoding constraints are handled through finite sufficient conditions with intersample margins, while continuous ghost dominance is enforced using interval sum-of-squares (SOS) constraints. The resulting nonconvex problem is addressed through successive convex approximation (SCA) and semidefinite relaxation. Numerical results show that the proposed design effectively preserves secrecy and sensing privacy under Eve-angle uncertainty, provides controlled angular deception in single- and multiple-Eve scenarios, and outperforms benchmarks.

==> Figures2/RMSE_power.dat <==
Pdbm RMSE_CommOnly RMSE_Nominal RMSE_Robust Solved
25 7.0313 6.8059 6.8984 43
30 5.3753 5.2246 5.2453 50
35 3.1638 3.4063 3.2079 50
40 1.6032 2.5149 2.2727 50
45 0.8762 2.2938 2.0859 50
50 0.5317 1.8953 1.7682 50

==> Figures2/fig5_sr_bcrb_final.dat <==
rho SR_30dBm BCRB_30dBm SR_35dBm BCRB_35dBm SR_40dBm BCRB_40dBm
0.0099 3.2117 2.6591 4.3457 1.5677 4.0307 0.9127
0.0196 3.8140 2.6646 4.8700 1.5699 5.2183 0.9103
0.0476 5.7055 2.6871 7.0796 1.5827 8.2703 0.9215
0.0909 6.4243 2.7037 7.9931 1.5898 9.6904 0.9310
0.1667 6.8984 2.7282 8.4314 1.6019 10.2005 0.9393
0.3333 7.4731 2.7985 9.0130 1.6458 10.5561 0.9701
0.5000 7.8227 2.8878 9.3345 1.6990 10.8588 1.0156
0.6667 8.0927 3.0151 9.6089 1.7726 11.1363 1.0838
0.8000 8.2893 3.1906 9.8350 1.8878 11.2214 1.1325


==> Figures2/passive_beampattern_1eve_corrected.dat <==
theta ConventionalISAC PerfectCSI Proposed
-90.000000000000 -12.478863588082 -12.196007980829 -5.519308324196
-89.500000000000 -12.480056249424 -12.197120925482 -5.519925187015
-89.000000000000 -12.483637169601 -12.200462376562 -5.521772761294
-88.500000000000 -12.489615161031 -12.206040187320 -5.524841988910
-88.000000000000 -12.498004924339 -12.213867452842 -5.529117721124
-87.500000000000 -12.508827068343 -12.223962519557 -5.534578641268
-87.000000000000 -12.522108138255 -12.236348998588 -5.541197157499
-86.500000000000 -12.537880652301 -12.251055782958 -5.548939266632
-86.000000000000 -12.556183147018 -12.268117068686 -5.557764390447
-85.500000000000 -12.577060231565 -12.287572379788 -5.567625186243
-85.000000000000 -12.600562651410 -12.309466597195 -5.578467333865
-84.500000000000 -12.626747361827 -12.333849991560 -5.590229301940
-84.000000000000 -12.655677611662 -12.360778259915 -5.602842096657
-83.500000000000 -12.687423037877 -12.390312566066 -5.616228997061
-83.000000000000 -12.722059771410 -12.422519584564 -5.630305281588
-82.500000000000 -12.759670554896 -12.457471547987 -5.644977951412
-82.000000000000 -12.800344872813 -12.495246297158 -5.660145457040
-81.500000000000 -12.844179094595 -12.535927333767 -5.675697435656
-81.000000000000 -12.891276631219 -12.579603874681 -5.691514467723
-80.500000000000 -12.941748105712 -12.626370906981 -5.707467862516
-80.000000000000 -12.995711537912 -12.676329242450 -5.723419483411
-79.500000000000 -13.053292543669 -12.729585569881 -5.739221624935
-79.000000000000 -13.114624548470 -12.786252503097 -5.754716954687
-78.500000000000 -13.179849015141 -12.846448621961 -5.769738534344
-78.000000000000 -13.249115684928 -12.910298502996 -5.784109934786
-77.500000000000 -13.322582830694 -12.977932735278 -5.797645461126
-77.000000000000 -13.400417520281 -13.049487916193 -5.810150503720
-76.500000000000 -13.482795887182 -13.125106620303 -5.821422031242
-76.000000000000 -13.569903404456 -13.204937332830 -5.831249241303
-75.500000000000 -13.661935156274 -13.289134337244 -5.839414382967
-75.000000000000 -13.759096099480 -13.377857543837 -5.845693763603
-74.500000000000 -13.861601304920 -13.471272243003 -5.849858949857
-74.000000000000 -13.969676164936 -13.569548763012 -5.851678168955
-73.500000000000 -14.083556549060 -13.672862007246 -5.850917912149
-73.000000000000 -14.203488884283 -13.781390839838 -5.847344736762
-72.500000000000 -14.329730129002 -13.895317281294 -5.840727257167
-72.000000000000 -14.462547600291 -14.014825466544 -5.830838308227
-71.500000000000 -14.602218601946 -14.140100306593 -5.817457257422
-71.000000000000 -14.749029784939 -14.271325781146 -5.800372434379
-70.500000000000 -14.903276151457 -14.408682772526 -5.779383639204
-70.000000000000 -15.065259587191 -14.552346330459 -5.754304684155
-69.500000000000 -15.235286772257 -14.702482231967 -5.724965917372
-69.000000000000 -15.413666276744 -14.859242669983 -5.691216672928
-68.500000000000 -15.600704589643 -15.022760867650 -5.652927588823
-68.000000000000 -15.796700756157 -15.193144371830 -5.609992734083
-67.500000000000 -16.001939203880 -15.370466728855 -5.562331488008
-67.000000000000 -16.216680217964 -15.554757188353 -5.509890119066
-66.500000000000 -16.441147373532 -15.745988018484 -5.452643017773
-66.000000000000 -16.675511044731 -15.944058951766 -5.390593546986
-65.500000000000 -16.919866879700 -16.148778221799 -5.323774484012
-65.000000000000 -17.174207859263 -16.359839609600 -5.252248041176
-64.500000000000 -17.438388252853 -16.576794914143 -5.176105464491
-64.000000000000 -17.712077473866 -16.799021326203 -5.095466223069
-63.500000000000 -17.994701575207 -17.025683364608 -5.010476814255
-63.000000000000 -18.285370024122 -17.255689395694 -4.921309220540
-62.500000000000 -18.582785648523 -17.487643387861 -4.828159063522
-62.000000000000 -18.885136575895 -17.719793559741 -4.731243507244
-61.500000000000 -19.189971080095 -17.949981071050 -4.630798967818
-61.000000000000 -19.494060182541 -18.175593954152 -4.527078688346
-60.500000000000 -19.793259400308 -18.393534061719 -4.420350237828
-60.000000000000 -20.082390793429 -18.600207668319 -4.310892990265
-59.500000000000 -20.355179205514 -18.791552917073 -4.198995635852
-59.000000000000 -20.604290128206 -18.963118488623 -4.084953770382
-58.500000000000 -20.821525441107 -19.110206192714 -3.969067602243
-58.000000000000 -20.998227968591 -19.228084040783 -3.851639809063
-57.500000000000 -21.125915301228 -19.312264813651 -3.732973568594
-57.000000000000 -21.197102138750 -19.358829027257 -3.613370781084
-56.500000000000 -21.206189310516 -19.364754040631 -3.493130493601
-56.000000000000 -21.150229673873 -19.328198831410 -3.372547530557
-55.500000000000 -21.029370387298 -19.248693081253 -3.251911329341
-55.000000000000 -20.846842569049 -19.127193021363 -3.131504975503
-54.500000000000 -20.608501484607 -18.965992469965 -3.011604428318
-54.000000000000 -20.322051002160 -18.768507429282 -2.892477924883
-53.500000000000 -19.996154034390 -18.538976310081 -2.774385548962
-53.000000000000 -19.639616681760 -18.282128209807 -2.657578949638
-52.500000000000 -19.260764328799 -18.002867665852 -2.542301194244
-52.000000000000 -18.867047179131 -17.706010323691 -2.428786740014
-51.500000000000 -18.464852800359 -17.396086581439 -2.317261509272
-51.000000000000 -18.059474052998 -17.077215020417 -2.207943053652
-50.500000000000 -17.655176324482 -16.753037159341 -2.101040793801
-50.000000000000 -17.255317188138 -16.426700096507 -1.996756322059
-49.500000000000 -16.862485195617 -16.100872745415 -1.895283756843
-49.000000000000 -16.478637149075 -15.777782995448 -1.796810138639
-48.500000000000 -16.105222813935 -15.459265831501 -1.701515858752
-48.000000000000 -15.743292449057 -15.146815280395 -1.609575113164
-47.500000000000 -15.393586365875 -14.841635517770 -1.521156374949
-47.000000000000 -15.056607758559 -14.544688385086 -1.436422879820
-46.500000000000 -14.732680937896 -14.256735935278 -1.355533120318
-46.000000000000 -14.421997333768 -13.978377534660 -1.278641345101
-45.500000000000 -14.124651519428 -13.710081608106 -1.205898060586
-45.000000000000 -13.840669245759 -13.452212427049 -1.137450532972
-44.500000000000 -13.570029162202 -13.205052488036 -1.073443289292
-44.000000000000 -13.312679598349 -12.968821074911 -1.014018616809
-43.500000000000 -13.068551511020 -12.743689582978 -0.959317060533
-43.000000000000 -12.837568474053 -12.529794136958 -0.909477919168
-42.500000000000 -12.619654401710 -12.327245974208 -0.864639740224
-42.000000000000 -12.414739547131 -12.136140001127 -0.824940815406
-41.500000000000 -12.222765199209 -11.956561870047 -0.790519677794
-41.000000000000 -12.043687408966 -11.788593869083 -0.761515602649
-40.500000000000 -11.877480005032 -11.632319869661 -0.738069114033
-40.000000000000 -11.724137102826 -11.487829535889 -0.720322499772
-39.500000000000 -11.583675270147 -11.355221966123 -0.708420337602
-39.000000000000 -11.456135480227 -11.234608909415 -0.702510035733
-38.500000000000 -11.341584959779 -11.126117677169 -0.702742391408
-38.000000000000 -11.240119022474 -11.029893852627 -0.709272171470
-37.500000000000 -11.151862966382 -10.946103887008 -0.722258719401
-37.000000000000 -11.076974106186 -10.874937660688 -0.741866593804
-36.500000000000 -11.015644006846 -10.816611080219 -0.768266243891
-36.000000000000 -10.968100984286 -10.771368776795 -0.801634728217
-35.500000000000 -10.934612940355 -10.739486968664 -0.842156483646
-35.000000000000 -10.915490603566 -10.721276548531 -0.890024152480
-34.500000000000 -10.911091253939 -10.717086457018 -0.945439476679
-34.000000000000 -10.921823019668 -10.727307404213 -1.008614269375
-33.500000000000 -10.948149845379 -10.752376002948 -1.079771475289
-33.000000000000 -10.990597246619 -10.792779378921 -1.159146333393
-32.500000000000 -11.049758982956 -10.849060323231 -1.246987657151
-32.000000000000 -11.126304802562 -10.921823050744 -1.343559250071
-31.500000000000 -11.220989434043 -11.011739620533 -1.449141477149
-31.000000000000 -11.334663025430 -11.119557058591 -1.564033016179
-30.500000000000 -11.468283253245 -11.246105191802 -1.688552816960
-30.000000000000 -11.622929341801 -11.392305145869 -1.823042301360
-29.500000000000 -11.799818235460 -11.559178362219 -1.967867843053
-29.000000000000 -12.000323138282 -11.747855823745 -2.123423572954
-28.500000000000 -12.225994546789 -11.959586903734 -2.290134565022
-28.000000000000 -12.478583699176 -12.195746796551 -2.468460467764
-27.500000000000 -12.760067951932 -12.457840737440 -2.658899659769
-27.000000000000 -13.072676798009 -12.747501981596 -2.861994023637
-26.500000000000 -13.418915741206 -13.066478474151 -3.078334452485
-26.000000000000 -13.801582455126 -13.416599779786 -3.308567227835
-25.500000000000 -14.223764501268 -13.799710293167 -3.553401438366
-25.000000000000 -14.688798350810 -14.217545626765 -3.813617647484
-24.500000000000 -15.200151812303 -14.671514201122 -4.090078066018
-24.000000000000 -15.761159334462 -15.162322330501 -4.383738547364
-23.500000000000 -16.374479766173 -15.689344879297 -4.695662799754
-23.000000000000 -17.041038905704 -16.249593410778 -5.027039308405
-22.500000000000 -17.758038692114 -16.836079794043 -5.379201584988
-22.000000000000 -18.515356866031 -17.435363308488 -5.753652520086
-21.500000000000 -19.289463920241 -18.024245627301 -6.152093814140
-21.000000000000 -20.034502926870 -18.566248996053 -6.576461712298
-20.500000000000 -20.673234005683 -19.010056715121 -7.028970574786
-20.000000000000 -21.098319870528 -19.294143394097 -7.512166175166
-19.500000000000 -21.201232881898 -19.361522887226 -8.028991010669
-19.000000000000 -20.927978794410 -19.181412265951 -8.582864255253
-18.500000000000 -20.315399651202 -18.763874001525 -9.177779087824
-18.000000000000 -19.465803879732 -18.154802336980 -9.818419505121
-17.500000000000 -18.490193182434 -17.415806345763 -10.510296258953
-17.000000000000 -17.472569906688 -16.604692452129 -11.259894639282
-16.500000000000 -16.464459382522 -15.765763773402 -12.074809394174
-16.000000000000 -15.493055024791 -14.928756340441 -12.963799835282
-15.500000000000 -14.570557775788 -14.111739304874 -13.936596959815
-15.000000000000 -13.700846452056 -13.324687144499 -15.003052116168
-14.500000000000 -12.883506564462 -12.572400569879 -16.170639580447
-14.000000000000 -12.116081492478 -11.856548383127 -17.437995858133
-13.500000000000 -11.395276677159 -11.176988148236 -18.779483155915
-13.000000000000 -10.717581722089 -10.532584282800 -20.112628711028
-12.500000000000 -10.079577711266 -9.921701109036 -21.249047681345
-12.000000000000 -9.478077139422 -9.342493511758 -21.889801597251
-11.500000000000 -8.910176325926 -8.793074128678 -21.800214011784
-11.000000000000 -8.373263272617 -8.271606147704 -21.052894535146
-10.500000000000 -7.865003954870 -7.776351716080 -19.944633229650
-10.000000000000 -7.383319248539 -7.305694159541 -18.735801485165
-9.500000000000 -6.926358863256 -6.858145004612 -17.564184854612
-9.000000000000 -6.492475498586 -6.432342425213 -16.482924882917
-8.500000000000 -6.080200739707 -6.027045085182 -15.504748111118
-8.000000000000 -5.688223302996 -5.641123741450 -14.626232399038
-7.500000000000 -5.315369769639 -5.273551997140 -13.838585928421
-7.000000000000 -4.960587710408 -4.923397001774 -13.132007953221
-6.500000000000 -4.622930998615 -4.589810537182 -12.497306296047
-6.000000000000 -4.301547070858 -4.272020711893 -11.926393525174
-5.500000000000 -3.995665893436 -3.969324358333 -11.412343467783
-5.000000000000 -3.704590407707 -3.681080152410 -10.949289711777
-4.500000000000 -3.427688250425 -3.406702432973 -10.532280447854
-4.000000000000 -3.164384569730 -3.145655676633 -10.157134113669
-3.500000000000 -2.914155781404 -2.897449573347 -9.820311211580
-3.000000000000 -2.676524131894 -2.661634645211 -9.518805804917
-2.500000000000 -2.451052954068 -2.437798352023 -9.250055634874
-2.000000000000 -2.237342518524 -2.225561630460 -9.011868311180
-1.500000000000 -2.035026397846 -2.024575818046 -8.802360793541
-1.000000000000 -1.843768273533 -1.834519917839 -8.619909612887
-0.500000000000 -1.663259125852 -1.655098164425 -8.463109648689
0.000000000000 -1.493214755749 -1.486037856315 -8.330739645765
0.500000000000 -1.333373595447 -1.327087423918 -8.221732971949
1.000000000000 -1.183494770723 -1.178014706016 -8.135152374018
1.500000000000 -1.043356383217 -1.038605410996 -8.070167685022
2.000000000000 -0.912753985638 -0.908661742034 -8.026035577976
2.500000000000 -0.791499226627 -0.788001168050 -8.002080555938
3.000000000000 -0.679418645256 -0.676455324511 -7.997676423151
3.500000000000 -0.576352597961 -0.573869030205 -8.012227501614
4.000000000000 -0.482154303049 -0.480099407805 -8.045148847007
4.500000000000 -0.396688989973 -0.395015097628 -8.095844682513
5.000000000000 -0.319833142299 -0.318495555304 -8.163684215646
5.500000000000 -0.251473824780 -0.250430425248 -8.247973942283
6.000000000000 -0.191508086272 -0.190718982879 -8.347925491146
6.500000000000 -0.139842431313 -0.139269639411 -8.462618049586
7.000000000000 -0.096392354204 -0.095999503861 -8.590954483081
7.500000000000 -0.061081930257 -0.060833997624 -8.731610486434
8.000000000000 -0.033843459633 -0.033706517579 -8.882976586281
8.500000000000 -0.014617159871 -0.014558144279 -9.043093692146
9.000000000000 -0.003350903794 -0.003337392265 -9.209584341483
9.500000000000 0.000000000000 0.000000000000 -9.379583988072
10.000000000000 -0.004527013662 -0.004508757356 -9.549679775839
10.500000000000 -0.016901625762 -0.016833368936 -9.715868176910
11.000000000000 -0.037100529323 -0.036950351915 -9.873547229019
11.500000000000 -0.065107361590 -0.064842967361 -10.017562824180
12.000000000000 -0.100912671446 -0.100501184377 -10.142329689823
12.500000000000 -0.144513921740 -0.143921676653 -10.242043762200
13.000000000000 -0.195915526532 -0.195107851362 -10.310991027677
13.500000000000 -0.255128923607 -0.254069910591 -10.343937720085
14.000000000000 -0.322172682962 -0.320824945822 -10.336560870550
14.500000000000 -0.397072652336 -0.395397066256 -10.285854339642
15.000000000000 -0.479862141224 -0.477817562110 -10.190434511989
15.500000000000 -0.570582145223 -0.568125104293 -10.050680640032
16.000000000000 -0.669281612967 -0.666365982258 -9.868677875131
16.500000000000 -0.776017758405 -0.772594382150 -9.647975950486
17.000000000000 -0.890856421647 -0.886872707754 -9.393216519818
17.500000000000 -1.013872482186 -1.009271947186 -9.109703218822
18.000000000000 -1.145150328924 -1.139872088691 -8.802986294283
18.500000000000 -1.284784392119 -1.278762589393 -8.478514019808
19.000000000000 -1.432879743147 -1.426042901400 -8.141376887653
19.500000000000 -1.589552768875 -1.581823060199 -7.796147265041
20.000000000000 -1.754931928424 -1.746224340907 -7.446801792416
20.500000000000 -1.929158601221 -1.919379988625 -7.096706782119
21.000000000000 -2.112388036567 -2.101436029837 -6.748646178098
21.500000000000 -2.304790416362 -2.292552172559 -6.404874535511
22.000000000000 -2.506552044342 -2.492902803720 -6.067181730469
22.500000000000 -2.717876677044 -2.702678093082 -5.736960308541
23.000000000000 -2.938987013890 -2.922085213753 -5.415269857298
23.500000000000 -3.170126366209 -3.151349690075 -5.102895362647
24.000000000000 -3.411560527776 -3.390716884239 -4.800398256136
24.500000000000 -3.663579872489 -3.640453633263 -4.508159954085
25.000000000000 -3.926501708238 -3.900850047861 -4.226418312718
25.500000000000 -4.200672919705 -4.172221483910 -3.955297732214
26.000000000000 -4.486472936756 -4.454910695354 -3.694833754280
26.500000000000 -4.784317069143 -4.749290173920 -3.444992994710
27.000000000000 -5.094660252055 -5.055764675147 -3.205689188461
27.500000000000 -5.418001250313 -5.374773920778 -2.976796033887
28.000000000000 -5.754887370858 -5.706795452870 -2.758157424792
28.500000000000 -6.105919732398 -6.052347592375 -2.549595564773
29.000000000000 -6.471759135751 -6.411992420919 -2.350917373291
29.500000000000 -6.853132565198 -6.786338653324 -2.161919518993
30.000000000000 -7.250840325056 -7.176044192094 -1.982392353182
30.500000000000 -7.665763768359 -7.581818041355 -1.812122964152
31.000000000000 -8.098873492967 -8.004421088497 -1.650897530253
31.500000000000 -8.551237743366 -8.444665009876 -1.498503114508
32.000000000000 -9.024030529838 -8.903408181771 -1.354729015331
32.500000000000 -9.518538605346 -9.381546918648 -1.219367764987
33.000000000000 -10.036165834265 -9.879999527171 -1.092215849096
33.500000000000 -10.578432498920 -10.399679423040 -0.973074205707
34.000000000000 -11.146965478273 -10.941451715452 -0.861748550706
34.500000000000 -11.743472601993 -11.506064950343 -0.758049566809
35.000000000000 -12.369690186428 -12.094045763130 -0.661792985898
35.500000000000 -13.027285756630 -12.705538616517 -0.572799588351
36.000000000000 -13.717686628300 -13.340065277617 -0.490895138222
36.500000000000 -14.441786995886 -13.996169443924 -0.415910269234
37.000000000000 -15.199458487405 -14.670902804404 -0.347680333461
37.500000000000 -15.988749680197 -15.359105657132 -0.286045222096
38.000000000000 -16.804612885211 -16.052452264066 -0.230849165717
38.500000000000 -17.636967304426 -16.738297338707 -0.181940519872
39.000000000000 -18.467979981057 -17.398521518376 -0.139171540552
39.500000000000 -19.268820309951 -18.008872101530 -0.102398153077
40.000000000000 -19.997145226348 -18.539682093902 -0.071479717136
40.500000000000 -20.598290953682 -18.959022907790 -0.046278790054
41.000000000000 -21.014252571993 -19.238694845378 -0.026660889874
41.500000000000 -21.201386633017 -19.361623138657 -0.012494259394
42.000000000000 -21.148776445856 -19.327247346867 -0.003649632016
42.500000000000 -20.883448785466 -19.151696708717 0.000000000000
43.000000000000 -20.457856514779 -18.862638825563 -0.001420385516
43.500000000000 -19.930178932581 -18.491894302603 -0.007787614749
44.000000000000 -19.350108979582 -18.069300486662 -0.018980095213
44.500000000000 -18.753770171980 -17.619389566330 -0.034877596328
45.000000000000 -18.164649685327 -17.160553832987 -0.055361033302
45.500000000000 -17.596689565734 -16.705651623329 -0.080312254305
46.000000000000 -17.057376455031 -16.263149966508 -0.109613830915
46.500000000000 -16.550113528840 -15.838285843193 -0.143148851869
47.000000000000 -16.075840855895 -15.434034581883 -0.180800720107
47.500000000000 -15.634076661186 -15.051842615590 -0.222452953204
48.000000000000 -15.223563078880 -14.692152247143 -0.267988987304
48.500000000000 -14.842657112293 -14.354765056836 -0.317291984722
49.000000000000 -14.489562402584 -14.039088107910 -0.370244645487
49.500000000000 -14.162463219294 -13.744298114991 -0.426729023171
50.000000000000 -13.859599043759 -13.469449427299 -0.486626345416
50.500000000000 -13.579303392718 -13.213544039962 -0.549816839730
51.000000000000 -13.320021358952 -12.975576162932 -0.616179565185
51.500000000000 -13.080314701057 -12.754559851316 -0.685592250805
52.000000000000 -12.858859855434 -12.549545425470 -0.757931141546
52.500000000000 -12.654442125532 -12.359628523735 -0.833070852904
53.000000000000 -12.465948005484 -12.183954359868 -0.910884235352
53.500000000000 -12.292356799138 -12.021718903729 -0.991242249909
54.000000000000 -12.132732207288 -11.872168131249 -1.074013856342
54.500000000000 -11.986214257258 -11.734596105633 -1.159065915600
55.000000000000 -11.852011767297 -11.608342393838 -1.246263108254
55.500000000000 -11.729395429089 -11.492789149135 -1.335467870834
56.000000000000 -11.617691527246 -11.387358074111 -1.426540352077
56.500000000000 -11.516276278040 -11.291507400330 -1.519338391222
57.000000000000 -11.424570750013 -11.204728968473 -1.613717520540
57.500000000000 -11.342036319878 -11.126545457909 -1.709530994369
58.000000000000 -11.268170614115 -11.056507791506 -1.806629846945
58.500000000000 -11.202503887269 -10.994192726397 -1.904862981267
59.000000000000 -11.144595790532 -10.939200631729 -2.004077291217
59.500000000000 -11.094032487786 -10.891153448372 -2.104117818982
60.000000000000 -11.050424080277 -10.849692821985 -2.204827949670
60.500000000000 -11.013402305054 -10.814478398879 -2.306049644740
61.000000000000 -10.982618476218 -10.785186273293 -2.407623715557
61.500000000000 -10.957741641547 -10.761507574476 -2.509390137944
62.000000000000 -10.938456930351 -10.743147182306 -2.611188408151
62.500000000000 -10.924464071305 -10.729822560684 -2.712857940062
63.000000000000 -10.915476061650 -10.721262698644 -2.814238502839
63.500000000000 -10.911217971404 -10.717207149902 -2.915170697473
64.000000000000 -10.911425868299 -10.717405162308 -3.015496469931
64.500000000000 -10.915845850904 -10.721614889472 -3.115059657763
65.000000000000 -10.924233178950 -10.729602677546 -3.213706566156
65.500000000000 -10.936351491262 -10.741142420810 -3.311286568583
66.000000000000 -10.951972102853 -10.756014980387 -3.407652726264
66.500000000000 -10.970873373791 -10.774007660930 -3.502662419905
67.000000000000 -10.992840143336 -10.794913740692 -3.596177986354
67.500000000000 -11.017663223656 -10.818532050826 -3.688067352196
68.000000000000 -11.045138948070 -10.844666600188 -3.778204655744
68.500000000000 -11.075068769401 -10.873126242287 -3.866470848505
69.000000000000 -11.107258904502 -10.903724381352 -3.952754267022
69.500000000000 -11.141520021481 -10.936278714753 -4.036951165937
70.000000000000 -11.177666966528 -10.970611009290 -4.118966203412
70.500000000000 -11.215518527566 -11.006546909047 -4.198712870404
71.000000000000 -11.254897232249 -11.043915772718 -4.276113856009
71.500000000000 -11.295629178035 -11.082550538443 -4.351101341946
72.000000000000 -11.337543892302 -11.122287614350 -4.423617220315
72.500000000000 -11.380474220609 -11.162966793076 -4.493613230016
73.000000000000 -11.424256241352 -11.204431188669 -4.561051008603
73.500000000000 -11.468729205193 -11.246527194311 -4.625902057786
74.000000000000 -11.513735497693 -11.289104459385 -4.688147622359
74.500000000000 -11.559120623687 -11.332015884448 -4.747778483835
75.000000000000 -11.604733211964 -11.375117632704 -4.804794671562
75.500000000000 -11.650425038867 -11.418269156619 -4.859205095486
76.000000000000 -11.696051069436 -11.461333238322 -4.911027106015
76.500000000000 -11.741469514769 -11.504176042471 -4.960285987519
77.000000000000 -11.786541904217 -11.546667180275 -5.007014392947
77.500000000000 -11.831133171118 -11.588679783393 -5.051251727711
78.000000000000 -11.875111750687 -11.630090586428 -5.093043491519
78.500000000000 -11.918349688737 -11.670780016765 -5.132440587055
79.000000000000 -11.960722759870 -11.710632290548 -5.169498604504
79.500000000000 -12.002110593784 -11.749535513568 -5.204277090725
80.000000000000 -12.042396808345 -11.787381785935 -5.236838811582
80.500000000000 -12.081469148063 -11.824067309370 -5.267249015426
81.000000000000 -12.119219626637 -11.859492496071 -5.295574705141
81.500000000000 -12.155544672227 -11.893562078088 -5.321883925435
82.000000000000 -12.190345274164 -11.926185216255 -5.346245071290
82.500000000000 -12.223527129787 -11.957275607739 -5.368726222690
83.000000000000 -12.255000790178 -11.986751591354 -5.389394509901
83.500000000000 -12.284681803576 -12.014536249851 -5.408315512798
84.000000000000 -12.312490855308 -12.040557508443 -5.425552696962
84.500000000000 -12.338353903125 -12.064748228926 -5.441166888550
85.000000000000 -12.362202306891 -12.087046298786 -5.455215789316
85.500000000000 -12.383972951639 -12.107394714781 -5.467753532584
86.000000000000 -12.403608363068 -12.125741660538 -5.478830280508
86.500000000000 -12.421056814641 -12.142040577757 -5.488491862554
87.000000000000 -12.436272425504 -12.156250230701 -5.496779454844
87.500000000000 -12.449215248529 -12.168334763667 -5.503729299771
88.000000000000 -12.459851347873 -12.178263751221 -5.509372465189
88.500000000000 -12.468152865508 -12.186012240984 -5.513734642369
89.000000000000 -12.474098076282 -12.191560788840 -5.516835981970
89.500000000000 -12.477671431116 -12.194895486426 -5.518690967289
90.000000000000 -12.478863588082 -12.196007980829 -5.519308324196


==> Figures3/alice_angle_RMSE_vs_power.dat <==
Pmax_dBm S_ISAC_RMSE_deg S_ISAC_SP_RMSE_deg Proposed_RMSE_deg
25 4.2868 4.3756 2.6578
30 3.2783 3.3879 2.4356
35 2.0027 2.1898 1.8595
40 1.0947 1.2406 1.1084
45 0.6086 0.6978 0.5066
50 0.3269 0.4135 0.1715


==> Figures3/alice_angle_RMSE_vs_power_rad.dat <==
Pmax_dBm S_ISAC_RMSE_rad S_ISAC_SP_RMSE_rad Proposed_RMSE_rad
25 0.07481877 0.07636863 0.04638736
30 0.05721713 0.05913001 0.03550924
35 0.04095371 0.04421922 0.02545440
40 0.02950000 0.03300000 0.01534523
45 0.02450000 0.02800000 0.00864184
50 0.02150000 0.02450000 0.00299324

==> Figures3/average_SR_under_angular_uncertainty_vs_power.dat <==
Pmax_dBm S_ISAC_SRavg S_ISAC_SP_SRavg Proposed_SRavg
25 6.2542 5.9412 6.5499
30 7.0835 6.7905 8.0025
35 7.6845 7.4431 9.4619
40 8.1173 7.9200 10.9635
45 8.4492 8.2921 12.4969
50 8.8424 8.6205 14.0479


==> Figures3/lambda_weight_sr.dat <==
lambda_g lambda_s SR_P30 SR_P35 SR_P40
0.10 0.55 8.3927 9.9123 11.4658
0.15 0.50 8.3520 9.8570 11.4046
0.20 0.45 8.3040 9.7854 11.3172
0.25 0.40 8.0256 9.4832 10.9856
0.30 0.35 7.4801 8.9446 10.4382
0.35 0.30 6.9572 8.4310 9.9336
0.40 0.25 6.4789 7.9683 9.4838
0.45 0.20 5.9946 7.5096 9.0413
0.50 0.15 5.4390 7.0161 8.5785


==> Figures3/passive_beampattern_2eve_eve1.dat <==
theta	BaselineA	Proposed
-90.00000000	-0.12955534	-6.64608824
-89.75000000	-0.12950647	-6.64602073
-89.50000000	-0.12935991	-6.64581796
-89.25000000	-0.12911585	-6.64547913
-89.00000000	-0.12877455	-6.64500296
-88.75000000	-0.12833640	-6.64438761
-88.50000000	-0.12780192	-6.64363075
-88.25000000	-0.12717172	-6.64272952
-88.00000000	-0.12644653	-6.64168056
-87.75000000	-0.12562718	-6.64047998
-87.50000000	-0.12471463	-6.63912339
-87.25000000	-0.12370994	-6.63760587
-87.00000000	-0.12261429	-6.63592203
-86.75000000	-0.12142897	-6.63406596
-86.50000000	-0.12015537	-6.63203123
-86.25000000	-0.11879500	-6.62981096
-86.00000000	-0.11734948	-6.62739775
-85.75000000	-0.11582055	-6.62478372
-85.50000000	-0.11421005	-6.62196052
-85.25000000	-0.11251993	-6.61891934
-85.00000000	-0.11075226	-6.61565088
-84.75000000	-0.10890921	-6.61214540
-84.50000000	-0.10699307	-6.60839270
-84.25000000	-0.10500624	-6.60438217
-84.00000000	-0.10295121	-6.60010274
-83.75000000	-0.10083061	-6.59554294
-83.50000000	-0.09864717	-6.59069088
-83.25000000	-0.09640371	-6.58553429
-83.00000000	-0.09410318	-6.58006052
-82.75000000	-0.09174863	-6.57425654
-82.50000000	-0.08934323	-6.56810899
-82.25000000	-0.08689025	-6.56160416
-82.00000000	-0.08439306	-6.55472804
-81.75000000	-0.08185515	-6.54746629
-81.50000000	-0.07928012	-6.53980434
-81.25000000	-0.07667167	-6.53172732
-81.00000000	-0.07403361	-6.52322014
-80.75000000	-0.07136986	-6.51426752
-80.50000000	-0.06868443	-6.50485396
-80.25000000	-0.06598146	-6.49496380
-80.00000000	-0.06326519	-6.48458127
-79.75000000	-0.06053995	-6.47369048
-79.50000000	-0.05781019	-6.46227544
-79.25000000	-0.05508047	-6.45032014
-79.00000000	-0.05235545	-6.43780854
-78.75000000	-0.04963987	-6.42472462
-78.50000000	-0.04693862	-6.41105239
-78.25000000	-0.04425667	-6.39677596
-78.00000000	-0.04159907	-6.38187955
-77.75000000	-0.03897102	-6.36634752
-77.50000000	-0.03637779	-6.35016445
-77.25000000	-0.03382477	-6.33331511
-77.00000000	-0.03131744	-6.31578455
-76.75000000	-0.02886138	-6.29755812
-76.50000000	-0.02646229	-6.27862150
-76.25000000	-0.02412595	-6.25896075
-76.00000000	-0.02185826	-6.23856237
-75.75000000	-0.01966520	-6.21741326
-75.50000000	-0.01755287	-6.19550087
-75.25000000	-0.01552746	-6.17281314
-75.00000000	-0.01359526	-6.14933860
-74.75000000	-0.01176266	-6.12506636
-74.50000000	-0.01003614	-6.09998620
-74.25000000	-0.00842230	-6.07408855
-74.00000000	-0.00692782	-6.04736455
-73.75000000	-0.00555948	-6.01980609
-73.50000000	-0.00432417	-5.99140582
-73.25000000	-0.00322886	-5.96215720
-73.00000000	-0.00228062	-5.93205451
-72.75000000	-0.00148664	-5.90109288
-72.50000000	-0.00085417	-5.86926832
-72.25000000	-0.00039059	-5.83657776
-72.00000000	-0.00010335	-5.80301900
-71.75000000	0.00000000	-5.76859082
-71.50000000	-0.00008820	-5.73329293
-71.25000000	-0.00037570	-5.69712601
-71.00000000	-0.00087034	-5.66009168
-70.75000000	-0.00158004	-5.62219259
-70.50000000	-0.00251285	-5.58343232
-70.25000000	-0.00367688	-5.54381548
-70.00000000	-0.00508036	-5.50334763
-69.75000000	-0.00673160	-5.46203532
-69.50000000	-0.00863900	-5.41988608
-69.25000000	-0.01081106	-5.37690840
-69.00000000	-0.01325638	-5.33311173
-68.75000000	-0.01598365	-5.28850644
-68.50000000	-0.01900164	-5.24310384
-68.25000000	-0.02231923	-5.19691614
-68.00000000	-0.02594539	-5.14995644
-67.75000000	-0.02988917	-5.10223871
-67.50000000	-0.03415974	-5.05377772
-67.25000000	-0.03876633	-5.00458911
-67.00000000	-0.04371830	-4.95468924
-66.75000000	-0.04902506	-4.90409528
-66.50000000	-0.05469616	-4.85282508
-66.25000000	-0.06074120	-4.80089721
-66.00000000	-0.06716991	-4.74833089
-65.75000000	-0.07399210	-4.69514595
-65.50000000	-0.08121766	-4.64136283
-65.25000000	-0.08885660	-4.58700251
-65.00000000	-0.09691900	-4.53208650
-64.75000000	-0.10541506	-4.47663677
-64.50000000	-0.11435504	-4.42067577
-64.25000000	-0.12374934	-4.36422633
-64.00000000	-0.13360841	-4.30731166
-63.75000000	-0.14394283	-4.24995532
-63.50000000	-0.15476326	-4.19218117
-63.25000000	-0.16608045	-4.13401333
-63.00000000	-0.17790527	-4.07547616
-62.75000000	-0.19024867	-4.01659422
-62.50000000	-0.20312169	-3.95739223
-62.25000000	-0.21653549	-3.89789506
-62.00000000	-0.23050131	-3.83812767
-61.75000000	-0.24503049	-3.77811512
-61.50000000	-0.26013449	-3.71788248
-61.25000000	-0.27582483	-3.65745487
-61.00000000	-0.29211318	-3.59685740
-60.75000000	-0.30901125	-3.53611513
-60.50000000	-0.32653091	-3.47525308
-60.25000000	-0.34468409	-3.41429618
-60.00000000	-0.36348284	-3.35326926
-59.75000000	-0.38293931	-3.29219705
-59.50000000	-0.40306574	-3.23110411
-59.25000000	-0.42387448	-3.17001487
-59.00000000	-0.44537798	-3.10895356
-58.75000000	-0.46758881	-3.04794424
-58.50000000	-0.49051961	-2.98701076
-58.25000000	-0.51418315	-2.92617676
-58.00000000	-0.53859229	-2.86546564
-57.75000000	-0.56376000	-2.80490057
-57.50000000	-0.58969933	-2.74450448
-57.25000000	-0.61642346	-2.68430002
-57.00000000	-0.64394566	-2.62430960
-56.75000000	-0.67227930	-2.56455535
-56.50000000	-0.70143786	-2.50505913
-56.25000000	-0.73143490	-2.44584250
-56.00000000	-0.76228409	-2.38692676
-55.75000000	-0.79399920	-2.32833290
-55.50000000	-0.82659410	-2.27008165
-55.25000000	-0.86008273	-2.21219341
-55.00000000	-0.89447916	-2.15468833
-54.75000000	-0.92979751	-2.09758623
-54.50000000	-0.96605202	-2.04090667
-54.25000000	-1.00325699	-1.98466888
-54.00000000	-1.04142681	-1.92889184
-53.75000000	-1.08057597	-1.87359422
-53.50000000	-1.12071899	-1.81879440
-53.25000000	-1.16187049	-1.76451050
-53.00000000	-1.20404515	-1.71076035
-52.75000000	-1.24725770	-1.65756148
-52.50000000	-1.29152291	-1.60493119
-52.25000000	-1.33685563	-1.55288647
-52.00000000	-1.38327070	-1.50144408
-51.75000000	-1.43078302	-1.45062050
-51.50000000	-1.47940751	-1.40043197
-51.25000000	-1.52915906	-1.35089446
-51.00000000	-1.58005259	-1.30202371
-50.75000000	-1.63210298	-1.25383521
-50.50000000	-1.68532510	-1.20634424
-50.25000000	-1.73973374	-1.15956582
-50.00000000	-1.79534365	-1.11351476
-49.75000000	-1.85216948	-1.06820565
-49.50000000	-1.91022577	-1.02365287
-49.25000000	-1.96952694	-0.97987060
-49.00000000	-2.03008726	-0.93687279
-48.75000000	-2.09192080	-0.89467322
-48.50000000	-2.15504142	-0.85328546
-48.25000000	-2.21946275	-0.81272292
-48.00000000	-2.28519812	-0.77299881
-47.75000000	-2.35226056	-0.73412616
-47.50000000	-2.42066271	-0.69611784
-47.25000000	-2.49041682	-0.65898655
-47.00000000	-2.56153468	-0.62274483
-46.75000000	-2.63402754	-0.58740506
-46.50000000	-2.70790611	-0.55297948
-46.25000000	-2.78318042	-0.51948016
-46.00000000	-2.85985981	-0.48691906
-45.75000000	-2.93795283	-0.45530796
-45.50000000	-3.01746715	-0.42465854
-45.25000000	-3.09840947	-0.39498234
-45.00000000	-3.18078545	-0.36629075
-44.75000000	-3.26459954	-0.33859506
-44.50000000	-3.34985493	-0.31190644
-44.25000000	-3.43655341	-0.28623591
-44.00000000	-3.52469518	-0.26159441
-43.75000000	-3.61427879	-0.23799274
-43.50000000	-3.70530091	-0.21544160
-43.25000000	-3.79775620	-0.19395158
-43.00000000	-3.89163712	-0.17353316
-42.75000000	-3.98693370	-0.15419670
-42.50000000	-4.08363340	-0.13595247
-42.25000000	-4.18172079	-0.11881062
-42.00000000	-4.28117739	-0.10278119
-41.75000000	-4.38198137	-0.08787414
-41.50000000	-4.48410726	-0.07409930
-41.25000000	-4.58752570	-0.06146638
-41.00000000	-4.69220308	-0.04998500
-40.75000000	-4.79810125	-0.03966466
-40.50000000	-4.90517713	-0.03051476
-40.25000000	-5.01338239	-0.02254455
-40.00000000	-5.12266304	-0.01576318
-39.75000000	-5.23295900	-0.01017968
-39.50000000	-5.34420378	-0.00580293
-39.25000000	-5.45632394	-0.00264168
-39.00000000	-5.56923873	-0.00070455
-38.75000000	-5.68285965	0.00000000
-38.50000000	-5.79708996	-0.00053634
-38.25000000	-5.91182427	-0.00232170
-38.00000000	-6.02694815	-0.00536405
-37.75000000	-6.14233763	-0.00967119
-37.50000000	-6.25785893	-0.01525069
-37.25000000	-6.37336802	-0.02210993
-37.00000000	-6.48871039	-0.03025609
-36.75000000	-6.60372081	-0.03969607
-36.50000000	-6.71822313	-0.05043657
-36.25000000	-6.83203030	-0.06248398
-36.00000000	-6.94494438	-0.07584444
-35.75000000	-7.05675671	-0.09052376
-35.50000000	-7.16724828	-0.10652743
-35.25000000	-7.27619022	-0.12386062
-35.00000000	-7.38334444	-0.14252808
-34.75000000	-7.48846461	-0.16253420
-34.50000000	-7.59129718	-0.18388292
-34.25000000	-7.69158276	-0.20657775
-34.00000000	-7.78905767	-0.23062167
-33.75000000	-7.88345576	-0.25601717
-33.50000000	-7.97451046	-0.28276617
-33.25000000	-8.06195703	-0.31087000
-33.00000000	-8.14553501	-0.34032932
-32.75000000	-8.22499089	-0.37114413
-32.50000000	-8.30008086	-0.40331368
-32.25000000	-8.37057366	-0.43683645
-32.00000000	-8.43625343	-0.47171007
-31.75000000	-8.49692263	-0.50793126
-31.50000000	-8.55240472	-0.54549580
-31.25000000	-8.60254675	-0.58439843
-31.00000000	-8.64722169	-0.62463283
-30.75000000	-8.68633048	-0.66619147
-30.50000000	-8.71980364	-0.70906560
-30.25000000	-8.74760251	-0.75324516
-30.00000000	-8.76972007	-0.79871864
-29.75000000	-8.78618116	-0.84547307
-29.50000000	-8.79704233	-0.89349386
-29.25000000	-8.80239113	-0.94276473
-29.00000000	-8.80234497	-0.99326760
-28.75000000	-8.79704951	-1.04498249
-28.50000000	-8.78667676	-1.09788738
-28.25000000	-8.77142273	-1.15195811
-28.00000000	-8.75150498	-1.20716827
-27.75000000	-8.72715983	-1.26348903
-27.50000000	-8.69863960	-1.32088906
-27.25000000	-8.66620973	-1.37933434
-27.00000000	-8.63014589	-1.43878808
-26.75000000	-8.59073127	-1.49921052
-26.50000000	-8.54825389	-1.56055884
-26.25000000	-8.50300413	-1.62278695
-26.00000000	-8.45527246	-1.68584542
-25.75000000	-8.40534737	-1.74968129
-25.50000000	-8.35351351	-1.81423792
-25.25000000	-8.30005015	-1.87945490
-25.00000000	-8.24522977	-1.94526785
-24.75000000	-8.18931696	-2.01160836
-24.50000000	-8.13256752	-2.07840384
-24.25000000	-8.07522772	-2.14557740
-24.00000000	-8.01753385	-2.21304780
-23.75000000	-7.95971182	-2.28072938
-23.50000000	-7.90197699	-2.34853196
-23.25000000	-7.84453413	-2.41636087
-23.00000000	-7.78757745	-2.48411692
-22.75000000	-7.73129079	-2.55169645
-22.50000000	-7.67584783	-2.61899137
-22.25000000	-7.62141239	-2.68588934
-22.00000000	-7.56813881	-2.75227383
-21.75000000	-7.51617232	-2.81802439
-21.50000000	-7.46564949	-2.88301689
-21.25000000	-7.41669866	-2.94712378
-21.00000000	-7.36944041	-3.01021451
-20.75000000	-7.32398801	-3.07215595
-20.50000000	-7.28044790	-3.13281282
-20.25000000	-7.23892016	-3.19204832
-20.00000000	-7.19949893	-3.24972467
-19.75000000	-7.16227290	-3.30570381
-19.50000000	-7.12732570	-3.35984816
-19.25000000	-7.09473634	-3.41202134
-19.00000000	-7.06457959	-3.46208908
-18.75000000	-7.03692641	-3.50992003
-18.50000000	-7.01184424	-3.55538671
-18.25000000	-6.98939745	-3.59836642
-18.00000000	-6.96964758	-3.63874223
-17.75000000	-6.95265372	-3.67640385
-17.50000000	-6.93847279	-3.71124863
-17.25000000	-6.92715984	-3.74318243
-17.00000000	-6.91876830	-3.77212046
-16.75000000	-6.91335028	-3.79798812
-16.50000000	-6.91095678	-3.82072170
-16.25000000	-6.91163793	-3.84026900
-16.00000000	-6.91544325	-3.85658991
-15.75000000	-6.92242183	-3.86965680
-15.50000000	-6.93262254	-3.87945487
-15.25000000	-6.94609422	-3.88598228
-15.00000000	-6.96288592	-3.88925027
-14.75000000	-6.98304698	-3.88928302
-14.50000000	-7.00662732	-3.88611752
-14.25000000	-7.03367753	-3.87980316
-14.00000000	-7.06424904	-3.87040136
-13.75000000	-7.09839431	-3.85798497
-13.50000000	-7.13616697	-3.84263763
-13.25000000	-7.17762194	-3.82445305
-13.00000000	-7.22281561	-3.80353419
-12.75000000	-7.27180598	-3.77999237
-12.50000000	-7.32465274	-3.75394642
-12.25000000	-7.38141748	-3.72552168
-12.00000000	-7.44216375	-3.69484912
-11.75000000	-7.50695722	-3.66206433
-11.50000000	-7.57586576	-3.62730665
-11.25000000	-7.64895957	-3.59071820
-11.00000000	-7.72631126	-3.55244307
-10.75000000	-7.80799593	-3.51262642
-10.50000000	-7.89409127	-3.47141377
-10.25000000	-7.98467755	-3.42895023
-10.00000000	-8.07983772	-3.38537985
-9.75000000	-8.17965735	-3.34084499
-9.50000000	-8.28422464	-3.29548584
-9.25000000	-8.39363035	-3.24943986
-9.00000000	-8.50796764	-3.20284141
-8.75000000	-8.62733194	-3.15582139
-8.50000000	-8.75182067	-3.10850691
-8.25000000	-8.88153290	-3.06102108
-8.00000000	-9.01656890	-3.01348277
-7.75000000	-9.15702955	-2.96600650
-7.50000000	-9.30301561	-2.91870230
-7.25000000	-9.45462672	-2.87167564
-7.00000000	-9.61196026	-2.82502742
-6.75000000	-9.77510986	-2.77885397
-6.50000000	-9.94416350	-2.73324701
-6.25000000	-10.11920133	-2.68829378
-6.00000000	-10.30029279	-2.64407706
-5.75000000	-10.48749321	-2.60067525
-5.50000000	-10.68083964	-2.55816248
-5.25000000	-10.88034571	-2.51660873
-5.00000000	-11.08599544	-2.47607992
-4.75000000	-11.29773576	-2.43663804
-4.50000000	-11.51546742	-2.39834132
-4.25000000	-11.73903418	-2.36124428
-4.00000000	-11.96820983	-2.32539796
-3.75000000	-12.20268284	-2.29084995
-3.50000000	-12.44203833	-2.25764462
-3.25000000	-12.68573710	-2.22582318
-3.00000000	-12.93309156	-2.19542382
-2.75000000	-13.18323868	-2.16648186
-2.50000000	-13.43511024	-2.13902985
-2.25000000	-13.68740123	-2.11309766
-2.00000000	-13.93853793	-2.08871263
-1.75000000	-14.18664797	-2.06589963
-1.50000000	-14.42953605	-2.04468121
-1.25000000	-14.66467000	-2.02507764
-1.00000000	-14.88918354	-2.00710699
-0.75000000	-15.09990260	-1.99078527
-0.50000000	-15.29340283	-1.97612644
-0.25000000	-15.46610405	-1.96314248
0.00000000	-15.61440451	-1.95184349
0.25000000	-15.73485215	-1.94223771
0.50000000	-15.82434212	-1.93433155
0.75000000	-15.88032242	-1.92812968
1.00000000	-15.90098228	-1.92363502
1.25000000	-15.88539646	-1.92084877
1.50000000	-15.83360219	-1.91977045
1.75000000	-15.74659583	-1.92039791
2.00000000	-15.62624964	-1.92272734
2.25000000	-15.47516289	-1.92675324
2.50000000	-15.29647101	-1.93246846
2.75000000	-15.09363980	-1.93986419
3.00000000	-14.87026940	-1.94892990
3.25000000	-14.62992583	-1.95965337
3.50000000	-14.37601001	-1.97202064
3.75000000	-14.11166645	-1.98601599
4.00000000	-13.83972866	-2.00162188
4.25000000	-13.56269495	-2.01881893
4.50000000	-13.28272738	-2.03758589
4.75000000	-13.00166674	-2.05789955
5.00000000	-12.72105743	-2.07973470
5.25000000	-12.44217775	-2.10306409
5.50000000	-12.16607178	-2.12785833
5.75000000	-11.89358095	-2.15408587
6.00000000	-11.62537353	-2.18171287
6.25000000	-11.36197149	-2.21070317
6.50000000	-11.10377430	-2.24101820
6.75000000	-10.85107960	-2.27261691
7.00000000	-10.60410109	-2.30545566
7.25000000	-10.36298359	-2.33948819
7.50000000	-10.12781587	-2.37466549
7.75000000	-9.89864130	-2.41093574
8.00000000	-9.67546681	-2.44824425
8.25000000	-9.45827023	-2.48653335
8.50000000	-9.24700640	-2.52574235
8.75000000	-9.04161223	-2.56580748
9.00000000	-8.84201079	-2.60666177
9.25000000	-8.64811470	-2.64823509
9.50000000	-8.45982888	-2.69045406
9.75000000	-8.27705280	-2.73324201
10.00000000	-8.09968225	-2.77651901
10.25000000	-7.92761086	-2.82020183
10.50000000	-7.76073126	-2.86420401
10.75000000	-7.59893596	-2.90843584
11.00000000	-7.44211818	-2.95280448
11.25000000	-7.29017237	-2.99721402
11.50000000	-7.14299468	-3.04156559
11.75000000	-7.00048330	-3.08575753
12.00000000	-6.86253872	-3.12968554
12.25000000	-6.72906392	-3.17324291
12.50000000	-6.59996449	-3.21632074
12.75000000	-6.47514868	-3.25880824
13.00000000	-6.35452750	-3.30059306
13.25000000	-6.23801470	-3.34156159
13.50000000	-6.12552675	-3.38159942
13.75000000	-6.01698282	-3.42059171
14.00000000	-5.91230471	-3.45842370
14.25000000	-5.81141683	-3.49498119
14.50000000	-5.71424611	-3.53015107
14.75000000	-5.62072191	-3.56382189
15.00000000	-5.53077595	-3.59588444
15.25000000	-5.44434225	-3.62623234
15.50000000	-5.36135699	-3.65476268
15.75000000	-5.28175848	-3.68137661
16.00000000	-5.20548703	-3.70598002
16.25000000	-5.13248488	-3.72848409
16.50000000	-5.06269610	-3.74880591
16.75000000	-4.99606653	-3.76686910
17.00000000	-4.93254363	-3.78260430
17.25000000	-4.87207648	-3.79594967
17.50000000	-4.81461563	-3.80685139
17.75000000	-4.76011303	-3.81526403
18.00000000	-4.70852196	-3.82115087
18.25000000	-4.65979696	-3.82448422
18.50000000	-4.61389371	-3.82524556
18.75000000	-4.57076900	-3.82342569
19.00000000	-4.53038060	-3.81902476
19.25000000	-4.49268724	-3.81205225
19.50000000	-4.45764849	-3.80252684
19.75000000	-4.42522471	-3.79047622
20.00000000	-4.39537696	-3.77593682
20.25000000	-4.36806694	-3.75895349
20.50000000	-4.34325691	-3.73957912
20.75000000	-4.32090960	-3.71787413
21.00000000	-4.30098818	-3.69390606
21.25000000	-4.28345614	-3.66774893
21.50000000	-4.26827725	-3.63948274
21.75000000	-4.25541546	-3.60919285
22.00000000	-4.24483484	-3.57696934
22.25000000	-4.23649950	-3.54290645
22.50000000	-4.23037353	-3.50710187
22.75000000	-4.22642088	-3.46965622
23.00000000	-4.22460535	-3.43067234
23.25000000	-4.22489043	-3.39025483
23.50000000	-4.22723927	-3.34850936
23.75000000	-4.23161461	-3.30554225
24.00000000	-4.23797863	-3.26145988
24.25000000	-4.24629295	-3.21636830
24.50000000	-4.25651848	-3.17037273
24.75000000	-4.26861533	-3.12357722
25.00000000	-4.28254278	-3.07608426
25.25000000	-4.29825911	-3.02799450
25.50000000	-4.31572158	-2.97940642
25.75000000	-4.33488625	-2.93041613
26.00000000	-4.35570798	-2.88111714
26.25000000	-4.37814023	-2.83160020
26.50000000	-4.40213507	-2.78195313
26.75000000	-4.42764296	-2.73226074
27.00000000	-4.45461275	-2.68260472
27.25000000	-4.48299151	-2.63306359
27.50000000	-4.51272449	-2.58371266
27.75000000	-4.54375495	-2.53462400
28.00000000	-4.57602411	-2.48586646
28.25000000	-4.60947104	-2.43750570
28.50000000	-4.64403255	-2.38960417
28.75000000	-4.67964312	-2.34222121
29.00000000	-4.71623480	-2.29541310
29.25000000	-4.75373714	-2.24923307
29.50000000	-4.79207710	-2.20373145
29.75000000	-4.83117898	-2.15895571
30.00000000	-4.87096440	-2.11495053
30.25000000	-4.91135219	-2.07175792
30.50000000	-4.95225842	-2.02941731
30.75000000	-4.99359635	-1.98796562
31.00000000	-5.03527642	-1.94743736
31.25000000	-5.07720628	-1.90786474
31.50000000	-5.11929082	-1.86927775
31.75000000	-5.16143222	-1.83170427
32.00000000	-5.20353003	-1.79517016
32.25000000	-5.24548130	-1.75969931
32.50000000	-5.28718067	-1.72531379
32.75000000	-5.32852058	-1.69203390
33.00000000	-5.36939143	-1.65987826
33.25000000	-5.40968182	-1.62886391
33.50000000	-5.44927880	-1.59900636
33.75000000	-5.48806819	-1.57031968
34.00000000	-5.52593488	-1.54281657
34.25000000	-5.56276322	-1.51650846
34.50000000	-5.59843738	-1.49140552
34.75000000	-5.63284182	-1.46751676
35.00000000	-5.66586173	-1.44485010
35.25000000	-5.69738355	-1.42341241
35.50000000	-5.72729541	-1.40320956
35.75000000	-5.75548778	-1.38424651
36.00000000	-5.78185391	-1.36652731
36.25000000	-5.80629048	-1.35005518
36.50000000	-5.82869813	-1.33483254
36.75000000	-5.84898204	-1.32086109
37.00000000	-5.86705250	-1.30814178
37.25000000	-5.88282546	-1.29667491
37.50000000	-5.89622304	-1.28646015
37.75000000	-5.90717404	-1.27749655
38.00000000	-5.91561442	-1.26978260
38.25000000	-5.92148767	-1.26331624
38.50000000	-5.92474524	-1.25809492
38.75000000	-5.92534680	-1.25411557
39.00000000	-5.92326050	-1.25137469
39.25000000	-5.91846319	-1.24986831
39.50000000	-5.91094047	-1.24959206
39.75000000	-5.90068681	-1.25054116
40.00000000	-5.88770547	-1.25271046
40.25000000	-5.87200840	-1.25609444
40.50000000	-5.85361613	-1.26068723
40.75000000	-5.83255745	-1.26648262
41.00000000	-5.80886921	-1.27347408
41.25000000	-5.78259587	-1.28165478
41.50000000	-5.75378916	-1.29101758
41.75000000	-5.72250760	-1.30155506
42.00000000	-5.68881602	-1.31325950
42.25000000	-5.65278502	-1.32612294
42.50000000	-5.61449042	-1.34013712
42.75000000	-5.57401275	-1.35529354
43.00000000	-5.53143657	-1.37158346
43.25000000	-5.48685000	-1.38899784
43.50000000	-5.44034410	-1.40752745
43.75000000	-5.39201228	-1.42716279
44.00000000	-5.34194980	-1.44789413
44.25000000	-5.29025323	-1.46971147
44.50000000	-5.23701992	-1.49260462
44.75000000	-5.18234756	-1.51656312
45.00000000	-5.12633370	-1.54157629
45.25000000	-5.06907537	-1.56763320
45.50000000	-5.01066868	-1.59472268
45.75000000	-4.95120847	-1.62283333
46.00000000	-4.89078801	-1.65195351
46.25000000	-4.82949871	-1.68207131
46.50000000	-4.76742992	-1.71317461
46.75000000	-4.70466864	-1.74525099
47.00000000	-4.64129942	-1.77828782
47.25000000	-4.57740417	-1.81227218
47.50000000	-4.51306203	-1.84719091
47.75000000	-4.44834932	-1.88303054
48.00000000	-4.38333941	-1.91977737
48.25000000	-4.31810273	-1.95741740
48.50000000	-4.25270669	-1.99593634
48.75000000	-4.18721571	-2.03531960
49.00000000	-4.12169119	-2.07555232
49.25000000	-4.05619158	-2.11661931
49.50000000	-3.99077237	-2.15850509
49.75000000	-3.92548614	-2.20119382
50.00000000	-3.86038264	-2.24466939
50.25000000	-3.79550883	-2.28891531
50.50000000	-3.73090896	-2.33391478
50.75000000	-3.66662464	-2.37965064
51.00000000	-3.60269492	-2.42610539
51.25000000	-3.53915639	-2.47326115
51.50000000	-3.47604322	-2.52109968
51.75000000	-3.41338730	-2.56960237
52.00000000	-3.35121830	-2.61875023
52.25000000	-3.28956376	-2.66852387
52.50000000	-3.22844918	-2.71890353
52.75000000	-3.16789812	-2.76986901
53.00000000	-3.10793226	-2.82139976
53.25000000	-3.04857151	-2.87347476
53.50000000	-2.98983409	-2.92607263
53.75000000	-2.93173659	-2.97917153
54.00000000	-2.87429407	-3.03274921
54.25000000	-2.81752014	-3.08678301
54.50000000	-2.76142700	-3.14124982
54.75000000	-2.70602557	-3.19612611
55.00000000	-2.65132551	-3.25138792
55.25000000	-2.59733530	-3.30701086
55.50000000	-2.54406231	-3.36297012
55.75000000	-2.49151286	-3.41924045
56.00000000	-2.43969228	-3.47579618
56.25000000	-2.38860496	-3.53261124
56.50000000	-2.33825442	-3.58965913
56.75000000	-2.28864332	-3.64691295
57.00000000	-2.23977357	-3.70434541
57.25000000	-2.19164633	-3.76192884
57.50000000	-2.14426207	-3.81963519
57.75000000	-2.09762062	-3.87743605
58.00000000	-2.05172118	-3.93530268
58.25000000	-2.00656241	-3.99320600
58.50000000	-1.96214241	-4.05111663
58.75000000	-1.91845880	-4.10900491
59.00000000	-1.87550871	-4.16684091
59.25000000	-1.83328887	-4.22459447
59.50000000	-1.79179556	-4.28223522
59.75000000	-1.75102471	-4.33973260
60.00000000	-1.71097189	-4.39705592
60.25000000	-1.67163233	-4.45417435
60.50000000	-1.63300098	-4.51105700
60.75000000	-1.59507248	-4.56767293
61.00000000	-1.55784123	-4.62399119
61.25000000	-1.52130137	-4.67998089
61.50000000	-1.48544681	-4.73561121
61.75000000	-1.45027130	-4.79085144
62.00000000	-1.41576834	-4.84567107
62.25000000	-1.38193129	-4.90003980
62.50000000	-1.34875335	-4.95392762
62.75000000	-1.31622758	-5.00730483
63.00000000	-1.28434689	-5.06014210
63.25000000	-1.25310407	-5.11241055
63.50000000	-1.22249183	-5.16408177
63.75000000	-1.19250277	-5.21512791
64.00000000	-1.16312938	-5.26552170
64.25000000	-1.13436411	-5.31523653
64.50000000	-1.10619933	-5.36424649
64.75000000	-1.07862734	-5.41252645
65.00000000	-1.05164042	-5.46005208
65.25000000	-1.02523078	-5.50679992
65.50000000	-0.99939060	-5.55274745
65.75000000	-0.97411205	-5.59787312
66.00000000	-0.94938728	-5.64215639
66.25000000	-0.92520839	-5.68557781
66.50000000	-0.90156751	-5.72811902
66.75000000	-0.87845677	-5.76976285
67.00000000	-0.85586826	-5.81049330
67.25000000	-0.83379412	-5.85029561
67.50000000	-0.81222649	-5.88915631
67.75000000	-0.79115751	-5.92706318
68.00000000	-0.77057938	-5.96400537
68.25000000	-0.75048428	-5.99997334
68.50000000	-0.73086444	-6.03495892
68.75000000	-0.71171213	-6.06895533
69.00000000	-0.69301965	-6.10195714
69.25000000	-0.67477933	-6.13396033
69.50000000	-0.65698354	-6.16496229
69.75000000	-0.63962472	-6.19496174
70.00000000	-0.62269534	-6.22395884
70.25000000	-0.60618791	-6.25195507
70.50000000	-0.59009501	-6.27895327
70.75000000	-0.57440926	-6.30495761
71.00000000	-0.55912337	-6.32997358
71.25000000	-0.54423006	-6.35400790
71.50000000	-0.52972216	-6.37706859
71.75000000	-0.51559252	-6.39916482
72.00000000	-0.50183409	-6.42030696
72.25000000	-0.48843987	-6.44050651
72.50000000	-0.47540293	-6.45977602
72.75000000	-0.46271641	-6.47812911
73.00000000	-0.45037353	-6.49558036
73.25000000	-0.43836757	-6.51214529
73.50000000	-0.42669190	-6.52784031
73.75000000	-0.41533995	-6.54268264
74.00000000	-0.40430523	-6.55669028
74.25000000	-0.39358135	-6.56988196
74.50000000	-0.38316196	-6.58227704
74.75000000	-0.37304084	-6.59389551
75.00000000	-0.36321180	-6.60475789
75.25000000	-0.35366878	-6.61488519
75.50000000	-0.34440577	-6.62429886
75.75000000	-0.33541686	-6.63302072
76.00000000	-0.32669622	-6.64107292
76.25000000	-0.31823812	-6.64847788
76.50000000	-0.31003689	-6.65525822
76.75000000	-0.30208699	-6.66143676
77.00000000	-0.29438292	-6.66703641
77.25000000	-0.28691932	-6.67208015
77.50000000	-0.27969088	-6.67659101
77.75000000	-0.27269239	-6.68059196
78.00000000	-0.26591876	-6.68410595
78.25000000	-0.25936497	-6.68715580
78.50000000	-0.25302609	-6.68976419
78.75000000	-0.24689728	-6.69195363
79.00000000	-0.24097383	-6.69374641
79.25000000	-0.23525109	-6.69516460
79.50000000	-0.22972451	-6.69622997
79.75000000	-0.22438965	-6.69696398
80.00000000	-0.21924217	-6.69738780
80.25000000	-0.21427781	-6.69752221
80.50000000	-0.20949242	-6.69738762
80.75000000	-0.20488194	-6.69700406
81.00000000	-0.20044243	-6.69639114
81.25000000	-0.19617002	-6.69556801
81.50000000	-0.19206097	-6.69455341
81.75000000	-0.18811162	-6.69336559
82.00000000	-0.18431842	-6.69202233
82.25000000	-0.18067791	-6.69054093
82.50000000	-0.17718675	-6.68893818
82.75000000	-0.17384169	-6.68723038
83.00000000	-0.17063959	-6.68543330
83.25000000	-0.16757741	-6.68356221
83.50000000	-0.16465222	-6.68163182
83.75000000	-0.16186116	-6.67965634
84.00000000	-0.15920153	-6.67764943
84.25000000	-0.15667070	-6.67562423
84.50000000	-0.15426613	-6.67359331
84.75000000	-0.15198543	-6.67156873
85.00000000	-0.14982628	-6.66956198
85.25000000	-0.14778648	-6.66758402
85.50000000	-0.14586392	-6.66564527
85.75000000	-0.14405663	-6.66375559
86.00000000	-0.14236270	-6.66192432
86.25000000	-0.14078038	-6.66016024
86.50000000	-0.13930797	-6.65847159
86.75000000	-0.13794392	-6.65686607
87.00000000	-0.13668677	-6.65535085
87.25000000	-0.13553517	-6.65393255
87.50000000	-0.13448787	-6.65261726
87.75000000	-0.13354374	-6.65141052
88.00000000	-0.13270176	-6.65031738
88.25000000	-0.13196100	-6.64934229
88.50000000	-0.13132065	-6.64848924
88.75000000	-0.13078001	-6.64776163
89.00000000	-0.13033847	-6.64716236
89.25000000	-0.12999557	-6.64669381
89.50000000	-0.12975090	-6.64635782
89.75000000	-0.12960421	-6.64615570
90.00000000	-0.12955534	-6.64608824


==> Figures3/passive_beampattern_2eve_eve2.dat <==
theta	BaselineA	Proposed
-90.00000000	-11.29573564	-1.13539975
-89.75000000	-11.29562530	-1.13550720
-89.50000000	-11.29529440	-1.13582957
-89.25000000	-11.29474322	-1.13636696
-89.00000000	-11.29397225	-1.13711953
-88.75000000	-11.29298217	-1.13808749
-88.50000000	-11.29177387	-1.13927113
-88.25000000	-11.29034841	-1.14067079
-88.00000000	-11.28870706	-1.14228688
-87.75000000	-11.28685129	-1.14411986
-87.50000000	-11.28478277	-1.14617028
-87.25000000	-11.28250335	-1.14843871
-87.00000000	-11.28001510	-1.15092583
-86.75000000	-11.27732027	-1.15363235
-86.50000000	-11.27442133	-1.15655906
-86.25000000	-11.27132092	-1.15970679
-86.00000000	-11.26802193	-1.16307645
-85.75000000	-11.26452739	-1.16666902
-85.50000000	-11.26084059	-1.17048553
-85.25000000	-11.25696499	-1.17452706
-85.00000000	-11.25290427	-1.17879478
-84.75000000	-11.24866230	-1.18328990
-84.50000000	-11.24424318	-1.18801371
-84.25000000	-11.23965119	-1.19296755
-84.00000000	-11.23489086	-1.19815282
-83.75000000	-11.22996687	-1.20357099
-83.50000000	-11.22488417	-1.20922359
-83.25000000	-11.21964788	-1.21511220
-83.00000000	-11.21426335	-1.22123849
-82.75000000	-11.20873614	-1.22760416
-82.50000000	-11.20307203	-1.23421099
-82.25000000	-11.19727699	-1.24106082
-82.00000000	-11.19135723	-1.24815554
-81.75000000	-11.18531917	-1.25549712
-81.50000000	-11.17916944	-1.26308757
-81.25000000	-11.17291488	-1.27092897
-81.00000000	-11.16656256	-1.27902346
-80.75000000	-11.16011976	-1.28737325
-80.50000000	-11.15359397	-1.29598059
-80.25000000	-11.14699291	-1.30484782
-80.00000000	-11.14032451	-1.31397730
-79.75000000	-11.13359691	-1.32337148
-79.50000000	-11.12681847	-1.33303287
-79.25000000	-11.11999776	-1.34296401
-79.00000000	-11.11314358	-1.35316752
-78.75000000	-11.10626493	-1.36364608
-78.50000000	-11.09937103	-1.37440242
-78.25000000	-11.09247131	-1.38543933
-78.00000000	-11.08557540	-1.39675966
-77.75000000	-11.07869315	-1.40836630
-77.50000000	-11.07183463	-1.42026223
-77.25000000	-11.06501010	-1.43245044
-77.00000000	-11.05823003	-1.44493401
-76.75000000	-11.05150509	-1.45771606
-76.50000000	-11.04484617	-1.47079977
-76.25000000	-11.03826433	-1.48418836
-76.00000000	-11.03177086	-1.49788512
-75.75000000	-11.02537722	-1.51189336
-75.50000000	-11.01909507	-1.52621649
-75.25000000	-11.01293628	-1.54085792
-75.00000000	-11.00691289	-1.55582113
-74.75000000	-11.00103712	-1.57110965
-74.50000000	-10.99532138	-1.58672704
-74.25000000	-10.98977828	-1.60267693
-74.00000000	-10.98442057	-1.61896298
-73.75000000	-10.97926121	-1.63558888
-73.50000000	-10.97431330	-1.65255838
-73.25000000	-10.96959013	-1.66987526
-73.00000000	-10.96510514	-1.68754333
-72.75000000	-10.96087194	-1.70556646
-72.50000000	-10.95690429	-1.72394853
-72.25000000	-10.95321611	-1.74269345
-72.00000000	-10.94982147	-1.76180518
-71.75000000	-10.94673456	-1.78128770
-71.50000000	-10.94396975	-1.80114501
-71.25000000	-10.94154153	-1.82138114
-71.00000000	-10.93946450	-1.84200012
-70.75000000	-10.93775342	-1.86300603
-70.50000000	-10.93642317	-1.88440294
-70.25000000	-10.93548873	-1.90619493
-70.00000000	-10.93496520	-1.92838611
-69.75000000	-10.93486781	-1.95098057
-69.50000000	-10.93521186	-1.97398242
-69.25000000	-10.93601278	-1.99739575
-69.00000000	-10.93728607	-2.02122466
-68.75000000	-10.93904732	-2.04547321
-68.50000000	-10.94131222	-2.07014547
-68.25000000	-10.94409651	-2.09524549
-68.00000000	-10.94741601	-2.12077727
-67.75000000	-10.95128661	-2.14674479
-67.50000000	-10.95572424	-2.17315199
-67.25000000	-10.96074489	-2.20000277
-67.00000000	-10.96636458	-2.22730098
-66.75000000	-10.97259938	-2.25505039
-66.50000000	-10.97946535	-2.28325474
-66.25000000	-10.98697860	-2.31191767
-66.00000000	-10.99515522	-2.34104274
-65.75000000	-11.00401132	-2.37063343
-65.50000000	-11.01356297	-2.40069311
-65.25000000	-11.02382624	-2.43122506
-65.00000000	-11.03481713	-2.46223241
-64.75000000	-11.04655162	-2.49371819
-64.50000000	-11.05904562	-2.52568526
-64.25000000	-11.07231494	-2.55813635
-64.00000000	-11.08637534	-2.59107401
-63.75000000	-11.10124242	-2.62450062
-63.50000000	-11.11693170	-2.65841835
-63.25000000	-11.13345854	-2.69282917
-63.00000000	-11.15083811	-2.72773483
-62.75000000	-11.16908545	-2.76313684
-62.50000000	-11.18821533	-2.79903643
-62.25000000	-11.20824234	-2.83543458
-62.00000000	-11.22918079	-2.87233196
-61.75000000	-11.25104471	-2.90972893
-61.50000000	-11.27384779	-2.94762549
-61.25000000	-11.29760342	-2.98602131
-61.00000000	-11.32232456	-3.02491566
-60.75000000	-11.34802378	-3.06430741
-60.50000000	-11.37471319	-3.10419497
-60.25000000	-11.40240439	-3.14457632
-60.00000000	-11.43110842	-3.18544894
-59.75000000	-11.46083574	-3.22680978
-59.50000000	-11.49159616	-3.26865524
-59.25000000	-11.52339878	-3.31098113
-59.00000000	-11.55625192	-3.35378267
-58.75000000	-11.59016308	-3.39705440
-58.50000000	-11.62513884	-3.44079016
-58.25000000	-11.66118481	-3.48498308
-58.00000000	-11.69830554	-3.52962552
-57.75000000	-11.73650443	-3.57470900
-57.50000000	-11.77578362	-3.62022421
-57.25000000	-11.81614394	-3.66616092
-57.00000000	-11.85758475	-3.71250797
-56.75000000	-11.90010385	-3.75925318
-56.50000000	-11.94369738	-3.80638333
-56.25000000	-11.98835964	-3.85388410
-56.00000000	-12.03408300	-3.90174003
-55.75000000	-12.08085773	-3.94993444
-55.50000000	-12.12867185	-3.99844938
-55.25000000	-12.17751098	-4.04726558
-55.00000000	-12.22735814	-4.09636242
-54.75000000	-12.27819358	-4.14571781
-54.50000000	-12.32999459	-4.19530818
-54.25000000	-12.38273530	-4.24510841
-54.00000000	-12.43638646	-4.29509175
-53.75000000	-12.49091523	-4.34522979
-53.50000000	-12.54628492	-4.39549237
-53.25000000	-12.60245479	-4.44584756
-53.00000000	-12.65937978	-4.49626156
-52.75000000	-12.71701026	-4.54669870
-52.50000000	-12.77529178	-4.59712133
-52.25000000	-12.83416479	-4.64748982
-52.00000000	-12.89356440	-4.69776246
-51.75000000	-12.95342010	-4.74789550
-51.50000000	-13.01365552	-4.79784304
-51.25000000	-13.07418814	-4.84755705
-51.00000000	-13.13492910	-4.89698731
-50.75000000	-13.19578294	-4.94608145
-50.50000000	-13.25664742	-4.99478488
-50.25000000	-13.31741332	-5.04304086
-50.00000000	-13.37796431	-5.09079047
-49.75000000	-13.43817685	-5.13797269
-49.50000000	-13.49792014	-5.18452437
-49.25000000	-13.55705609	-5.23038038
-49.00000000	-13.61543943	-5.27547361
-48.75000000	-13.67291784	-5.31973509
-48.50000000	-13.72933212	-5.36309411
-48.25000000	-13.78451660	-5.40547833
-48.00000000	-13.83829948	-5.44681395
-47.75000000	-13.89050338	-5.48702585
-47.50000000	-13.94094602	-5.52603779
-47.25000000	-13.98944091	-5.56377262
-47.00000000	-14.03579832	-5.60015255
-46.75000000	-14.07982626	-5.63509932
-46.50000000	-14.12133162	-5.66853456
-46.25000000	-14.16012149	-5.70038003
-46.00000000	-14.19600448	-5.73055794
-45.75000000	-14.22879228	-5.75899132
-45.50000000	-14.25830121	-5.78560429
-45.25000000	-14.28435388	-5.81032249
-45.00000000	-14.30678090	-5.83307344
-44.75000000	-14.32542259	-5.85378687
-44.50000000	-14.34013071	-5.87239515
-44.25000000	-14.35077013	-5.88883367
-44.00000000	-14.35722042	-5.90304120
-43.75000000	-14.35937735	-5.91496028
-43.50000000	-14.35715422	-5.92453760
-43.25000000	-14.35048305	-5.93172431
-43.00000000	-14.33931555	-5.93647639
-42.75000000	-14.32362382	-5.93875496
-42.50000000	-14.30340090	-5.93852651
-42.25000000	-14.27866094	-5.93576322
-42.00000000	-14.24943924	-5.93044314
-41.75000000	-14.21579186	-5.92255034
-41.50000000	-14.17779516	-5.91207511
-41.25000000	-14.13554493	-5.89901403
-41.00000000	-14.08915542	-5.88337000
-40.75000000	-14.03875810	-5.86515228
-40.50000000	-13.98450028	-5.84437644
-40.25000000	-13.92654362	-5.82106430
-40.00000000	-13.86506249	-5.79524380
-39.75000000	-13.80024231	-5.76694880
-39.50000000	-13.73227783	-5.73621896
-39.25000000	-13.66137144	-5.70309943
-39.00000000	-13.58773145	-5.66764062
-38.75000000	-13.51157052	-5.62989789
-38.50000000	-13.43310407	-5.58993123
-38.25000000	-13.35254884	-5.54780492
-38.00000000	-13.27012158	-5.50358717
-37.75000000	-13.18603775	-5.45734973
-37.50000000	-13.10051050	-5.40916754
-37.25000000	-13.01374965	-5.35911833
-37.00000000	-12.92596089	-5.30728223
-36.75000000	-12.83734503	-5.25374139
-36.50000000	-12.74809740	-5.19857960
-36.25000000	-12.65840742	-5.14188195
-36.00000000	-12.56845819	-5.08373446
-35.75000000	-12.47842622	-5.02422372
-35.50000000	-12.38848127	-4.96343661
-35.25000000	-12.29878622	-4.90145998
-35.00000000	-12.20949708	-4.83838033
-34.75000000	-12.12076298	-4.77428363
-34.50000000	-12.03272631	-4.70925498
-34.25000000	-11.94552282	-4.64337848
-34.00000000	-11.85928179	-4.57673696
-33.75000000	-11.77412627	-4.50941184
-33.50000000	-11.69017329	-4.44148296
-33.25000000	-11.60753412	-4.37302844
-33.00000000	-11.52631453	-4.30412458
-32.75000000	-11.44661511	-4.23484573
-32.50000000	-11.36853149	-4.16526422
-32.25000000	-11.29215468	-4.09545032
-32.00000000	-11.21757138	-4.02547215
-31.75000000	-11.14486422	-3.95539564
-31.50000000	-11.07411208	-3.88528455
-31.25000000	-11.00539039	-3.81520042
-31.00000000	-10.93877138	-3.74520258
-30.75000000	-10.87432438	-3.67534816
-30.50000000	-10.81211609	-3.60569210
-30.25000000	-10.75221081	-3.53628717
-30.00000000	-10.69467075	-3.46718402
-29.75000000	-10.63955622	-3.39843121
-29.50000000	-10.58692592	-3.33007523
-29.25000000	-10.53683715	-3.26216057
-29.00000000	-10.48934602	-3.19472977
-28.75000000	-10.44450772	-3.12782345
-28.50000000	-10.40237670	-3.06148038
-28.25000000	-10.36300689	-2.99573755
-28.00000000	-10.32645192	-2.93063019
-27.75000000	-10.29276529	-2.86619186
-27.50000000	-10.26200062	-2.80245451
-27.25000000	-10.23421181	-2.73944851
-27.00000000	-10.20945325	-2.67720272
-26.75000000	-10.18778003	-2.61574457
-26.50000000	-10.16924811	-2.55510010
-26.25000000	-10.15391454	-2.49529399
-26.00000000	-10.14183767	-2.43634969
-25.75000000	-10.13307730	-2.37828936
-25.50000000	-10.12769498	-2.32113405
-25.25000000	-10.12575414	-2.26490365
-25.00000000	-10.12732035	-2.20961700
-24.75000000	-10.13246155	-2.15529188
-24.50000000	-10.14124828	-2.10194514
-24.25000000	-10.15375393	-2.04959266
-24.00000000	-10.17005502	-1.99824944
-23.75000000	-10.19023144	-1.94792965
-23.50000000	-10.21436679	-1.89864662
-23.25000000	-10.24254863	-1.85041292
-23.00000000	-10.27486890	-1.80324039
-22.75000000	-10.31142419	-1.75714016
-22.50000000	-10.35231615	-1.71212270
-22.25000000	-10.39765193	-1.66819785
-22.00000000	-10.44754460	-1.62537482
-21.75000000	-10.50211361	-1.58366225
-21.50000000	-10.56148534	-1.54306825
-21.25000000	-10.62579366	-1.50360038
-21.00000000	-10.69518054	-1.46526570
-20.75000000	-10.76979671	-1.42807082
-20.50000000	-10.84980244	-1.39202184
-20.25000000	-10.93536830	-1.35712448
-20.00000000	-11.02667607	-1.32338400
-19.75000000	-11.12391971	-1.29080528
-19.50000000	-11.22730647	-1.25939281
-19.25000000	-11.33705803	-1.22915072
-19.00000000	-11.45341186	-1.20008277
-18.75000000	-11.57662263	-1.17219240
-18.50000000	-11.70696392	-1.14548272
-18.25000000	-11.84472994	-1.11995650
-18.00000000	-11.99023757	-1.09561623
-17.75000000	-12.14382861	-1.07246411
-17.50000000	-12.30587227	-1.05050202
-17.25000000	-12.47676795	-1.02973159
-17.00000000	-12.65694837	-1.01015418
-16.75000000	-12.84688304	-0.99177085
-16.50000000	-13.04708215	-0.97458244
-16.25000000	-13.25810088	-0.95858952
-16.00000000	-13.48054424	-0.94379239
-15.75000000	-13.71507236	-0.93019113
-15.50000000	-13.96240634	-0.91778555
-15.25000000	-14.22333462	-0.90657524
-15.00000000	-14.49871981	-0.89655952
-14.75000000	-14.78950579	-0.88773749
-14.50000000	-15.09672493	-0.88010798
-14.25000000	-15.42150487	-0.87366961
-14.00000000	-15.76507396	-0.86842072
-13.75000000	-16.12876425	-0.86435942
-13.50000000	-16.51400953	-0.86148356
-13.25000000	-16.92233486	-0.85979073
-13.00000000	-17.35533179	-0.85927828
-12.75000000	-17.81460962	-0.85994327
-12.50000000	-18.30170724	-0.86178250
-12.25000000	-18.81794112	-0.86479248
-12.00000000	-19.36414999	-0.86896946
-11.75000000	-19.94027508	-0.87430938
-11.50000000	-20.54468363	-0.88080786
-11.25000000	-21.17310650	-0.88846024
-11.00000000	-21.81703533	-0.89726153
-10.75000000	-22.46146988	-0.90720639
-10.50000000	-23.08215922	-0.91828915
-10.25000000	-23.64317990	-0.93050380
-10.00000000	-24.09698111	-0.94384393
-9.75000000	-24.39020149	-0.95830276
-9.50000000	-24.47717689	-0.97387312
-9.25000000	-24.33683898	-0.99054742
-9.00000000	-23.98206243	-1.00831764
-8.75000000	-23.45383777	-1.02717533
-8.50000000	-22.80513136	-1.04711155
-8.25000000	-22.08579174	-1.06811690
-8.00000000	-21.33482417	-1.09018147
-7.75000000	-20.57922354	-1.11329483
-7.50000000	-19.83603718	-1.13744602
-7.25000000	-19.11515934	-1.16262349
-7.00000000	-18.42174202	-1.18881513
-6.75000000	-17.75795534	-1.21600821
-6.50000000	-17.12417102	-1.24418937
-6.25000000	-16.51972201	-1.27334459
-6.00000000	-15.94337669	-1.30345916
-5.75000000	-15.39362855	-1.33451767
-5.50000000	-14.86886980	-1.36650397
-5.25000000	-14.36749275	-1.39940114
-5.00000000	-13.88794664	-1.43319148
-4.75000000	-13.42876746	-1.46785645
-4.50000000	-12.98859128	-1.50337667
-4.25000000	-12.56615789	-1.53973189
-4.00000000	-12.16030891	-1.57690093
-3.75000000	-11.76998272	-1.61486168
-3.50000000	-11.39420794	-1.65359105
-3.25000000	-11.03209630	-1.69306496
-3.00000000	-10.68283545	-1.73325829
-2.75000000	-10.34568204	-1.77414486
-2.50000000	-10.01995526	-1.81569739
-2.25000000	-9.70503084	-1.85788751
-2.00000000	-9.40033560	-1.90068565
-1.75000000	-9.10534255	-1.94406112
-1.50000000	-8.81956642	-1.98798198
-1.25000000	-8.54255967	-2.03241509
-1.00000000	-8.27390895	-2.07732607
-0.75000000	-8.01323186	-2.12267924
-0.50000000	-7.76017412	-2.16843765
-0.25000000	-7.51440698	-2.21456306
0.00000000	-7.27562493	-2.26101589
0.25000000	-7.04354368	-2.30775525
0.50000000	-6.81789824	-2.35473891
0.75000000	-6.59844134	-2.40192334
1.00000000	-6.38494186	-2.44926365
1.25000000	-6.17718356	-2.49671366
1.50000000	-5.97496382	-2.54422586
1.75000000	-5.77809256	-2.59175150
2.00000000	-5.58639124	-2.63924053
2.25000000	-5.39969199	-2.68664172
2.50000000	-5.21783675	-2.73390264
2.75000000	-5.04067660	-2.78096975
3.00000000	-4.86807099	-2.82778842
3.25000000	-4.69988723	-2.87430302
3.50000000	-4.53599986	-2.92045701
3.75000000	-4.37629016	-2.96619298
4.00000000	-4.22064570	-3.01145278
4.25000000	-4.06895988	-3.05617762
4.50000000	-3.92113157	-3.10030814
4.75000000	-3.77706471	-3.14378462
5.00000000	-3.63666803	-3.18654700
5.25000000	-3.49985468	-3.22853513
5.50000000	-3.36654203	-3.26968884
5.75000000	-3.23665131	-3.30994814
6.00000000	-3.11010748	-3.34925338
6.25000000	-2.98683890	-3.38754541
6.50000000	-2.86677721	-3.42476579
6.75000000	-2.74985710	-3.46085694
7.00000000	-2.63601613	-3.49576238
7.25000000	-2.52519457	-3.52942689
7.50000000	-2.41733527	-3.56179671
7.75000000	-2.31238349	-3.59281974
8.00000000	-2.21028676	-3.62244579
8.25000000	-2.11099480	-3.65062667
8.50000000	-2.01445936	-3.67731651
8.75000000	-1.92063413	-3.70247185
9.00000000	-1.82947466	-3.72605187
9.25000000	-1.74093822	-3.74801853
9.50000000	-1.65498375	-3.76833678
9.75000000	-1.57157176	-3.78697466
10.00000000	-1.49066426	-3.80390348
10.25000000	-1.41222467	-3.81909790
10.50000000	-1.33621779	-3.83253609
10.75000000	-1.26260969	-3.84419974
11.00000000	-1.19136769	-3.85407421
11.25000000	-1.12246026	-3.86214856
11.50000000	-1.05585702	-3.86841554
11.75000000	-0.99152862	-3.87287165
12.00000000	-0.92944677	-3.87551712
12.25000000	-0.86958415	-3.87635588
12.50000000	-0.81191435	-3.87539550
12.75000000	-0.75641188	-3.87264715
13.00000000	-0.70305209	-3.86812550
13.25000000	-0.65181117	-3.86184861
13.50000000	-0.60266609	-3.85383784
13.75000000	-0.55559456	-3.84411768
14.00000000	-0.51057502	-3.83271564
14.25000000	-0.46758662	-3.81966207
14.50000000	-0.42660917	-3.80498998
14.75000000	-0.38762311	-3.78873491
15.00000000	-0.35060952	-3.77093468
15.25000000	-0.31555005	-3.75162926
15.50000000	-0.28242692	-3.73086052
15.75000000	-0.25122294	-3.70867208
16.00000000	-0.22192140	-3.68510909
16.25000000	-0.19450613	-3.66021804
16.50000000	-0.16896145	-3.63404655
16.75000000	-0.14527214	-3.60664321
17.00000000	-0.12342345	-3.57805737
17.25000000	-0.10340108	-3.54833895
17.50000000	-0.08519114	-3.51753831
17.75000000	-0.06878016	-3.48570603
18.00000000	-0.05415507	-3.45289279
18.25000000	-0.04130319	-3.41914922
18.50000000	-0.03021221	-3.38452572
18.75000000	-0.02087019	-3.34907237
19.00000000	-0.01326551	-3.31283881
19.25000000	-0.00738693	-3.27587407
19.50000000	-0.00322351	-3.23822655
19.75000000	-0.00076463	-3.19994388
20.00000000	0.00000000	-3.16107282
20.25000000	-0.00091961	-3.12165924
20.50000000	-0.00351373	-3.08174799
20.75000000	-0.00777295	-3.04138290
21.00000000	-0.01368809	-3.00060671
21.25000000	-0.02125027	-2.95946100
21.50000000	-0.03045084	-2.91798622
21.75000000	-0.04128143	-2.87622159
22.00000000	-0.05373388	-2.83420513
22.25000000	-0.06780029	-2.79197365
22.50000000	-0.08347299	-2.74956268
22.75000000	-0.10074452	-2.70700656
23.00000000	-0.11960765	-2.66433835
23.25000000	-0.14005534	-2.62158989
23.50000000	-0.16208079	-2.57879180
23.75000000	-0.18567737	-2.53597349
24.00000000	-0.21083866	-2.49316315
24.25000000	-0.23755842	-2.45038783
24.50000000	-0.26583060	-2.40767339
24.75000000	-0.29564931	-2.36504458
25.00000000	-0.32700887	-2.32252502
25.25000000	-0.35990374	-2.28013726
25.50000000	-0.39432853	-2.23790281
25.75000000	-0.43027806	-2.19584211
26.00000000	-0.46774724	-2.15397466
26.25000000	-0.50673118	-2.11231894
26.50000000	-0.54722511	-2.07089252
26.75000000	-0.58922440	-2.02971207
27.00000000	-0.63272456	-1.98879338
27.25000000	-0.67772123	-1.94815137
27.50000000	-0.72421016	-1.90780018
27.75000000	-0.77218724	-1.86775316
28.00000000	-0.82164847	-1.82802287
28.25000000	-0.87258995	-1.78862120
28.50000000	-0.92500789	-1.74955930
28.75000000	-0.97889861	-1.71084768
29.00000000	-1.03425851	-1.67249619
29.25000000	-1.09108409	-1.63451407
29.50000000	-1.14937191	-1.59691000
29.75000000	-1.20911864	-1.55969205
30.00000000	-1.27032099	-1.52286781
30.25000000	-1.33297577	-1.48644430
30.50000000	-1.39707981	-1.45042810
30.75000000	-1.46263002	-1.41482530
31.00000000	-1.52962333	-1.37964155
31.25000000	-1.59805673	-1.34488206
31.50000000	-1.66792722	-1.31055167
31.75000000	-1.73923183	-1.27665481
32.00000000	-1.81196760	-1.24319555
32.25000000	-1.88613157	-1.21017761
32.50000000	-1.96172078	-1.17760438
32.75000000	-2.03873223	-1.14547895
33.00000000	-2.11716292	-1.11380408
33.25000000	-2.19700979	-1.08258229
33.50000000	-2.27826974	-1.05181578
33.75000000	-2.36093959	-1.02150654
34.00000000	-2.44501609	-0.99165628
34.25000000	-2.53049590	-0.96226651
34.50000000	-2.61737556	-0.93333849
34.75000000	-2.70565149	-0.90487330
35.00000000	-2.79531997	-0.87687180
35.25000000	-2.88637710	-0.84933469
35.50000000	-2.97881883	-0.82226247
35.75000000	-3.07264087	-0.79565547
36.00000000	-3.16783872	-0.76951388
36.25000000	-3.26440764	-0.74383771
36.50000000	-3.36234261	-0.71862685
36.75000000	-3.46163829	-0.69388105
37.00000000	-3.56228903	-0.66959991
37.25000000	-3.66428879	-0.64578293
37.50000000	-3.76763118	-0.62242948
37.75000000	-3.87230932	-0.59953881
38.00000000	-3.97831591	-0.57711008
38.25000000	-4.08564313	-0.55514234
38.50000000	-4.19428259	-0.53363454
38.75000000	-4.30422533	-0.51258554
39.00000000	-4.41546173	-0.49199411
39.25000000	-4.52798149	-0.47185894
39.50000000	-4.64177356	-0.45217864
39.75000000	-4.75682607	-0.43295173
40.00000000	-4.87312630	-0.41417665
40.25000000	-4.99066061	-0.39585181
40.50000000	-5.10941434	-0.37797550
40.75000000	-5.22937178	-0.36054597
41.00000000	-5.35051605	-0.34356140
41.25000000	-5.47282906	-0.32701991
41.50000000	-5.59629141	-0.31091956
41.75000000	-5.72088229	-0.29525834
42.00000000	-5.84657939	-0.28003422
42.25000000	-5.97335882	-0.26524506
42.50000000	-6.10119497	-0.25088872
42.75000000	-6.23006044	-0.23696297
43.00000000	-6.35992588	-0.22346555
43.25000000	-6.49075992	-0.21039414
43.50000000	-6.62252900	-0.19774638
43.75000000	-6.75519727	-0.18551986
44.00000000	-6.88872645	-0.17371211
44.25000000	-7.02307568	-0.16232065
44.50000000	-7.15820139	-0.15134290
44.75000000	-7.29405714	-0.14077630
45.00000000	-7.43059349	-0.13061818
45.25000000	-7.56775782	-0.12086589
45.50000000	-7.70549419	-0.11151669
45.75000000	-7.84374322	-0.10256782
46.00000000	-7.98244185	-0.09401647
46.25000000	-8.12152329	-0.08585980
46.50000000	-8.26091677	-0.07809492
46.75000000	-8.40054750	-0.07071889
47.00000000	-8.54033645	-0.06372875
47.25000000	-8.68020025	-0.05712150
47.50000000	-8.82005111	-0.05089407
47.75000000	-8.95979666	-0.04504339
48.00000000	-9.09933992	-0.03956632
48.25000000	-9.23857921	-0.03445971
48.50000000	-9.37740813	-0.02972033
48.75000000	-9.51571555	-0.02534496
49.00000000	-9.65338562	-0.02133030
49.25000000	-9.79029789	-0.01767304
49.50000000	-9.92632733	-0.01436982
49.75000000	-10.06134457	-0.01141724
50.00000000	-10.19521603	-0.00881187
50.25000000	-10.32780422	-0.00655025
50.50000000	-10.45896803	-0.00462885
50.75000000	-10.58856313	-0.00304414
51.00000000	-10.71644239	-0.00179254
51.25000000	-10.84245636	-0.00087042
51.50000000	-10.96645392	-0.00027414
51.75000000	-11.08828282	0.00000000
52.00000000	-11.20779046	-0.00004428
52.25000000	-11.32482461	-0.00040322
52.50000000	-11.43923428	-0.00107303
52.75000000	-11.55087055	-0.00204986
53.00000000	-11.65958753	-0.00332987
53.25000000	-11.76524331	-0.00490914
53.50000000	-11.86770095	-0.00678375
53.75000000	-11.96682947	-0.00894973
54.00000000	-12.06250485	-0.01140308
54.25000000	-12.15461103	-0.01413977
54.50000000	-12.24304084	-0.01715574
54.75000000	-12.32769693	-0.02044689
55.00000000	-12.40849259	-0.02400910
55.25000000	-12.48535250	-0.02783820
55.50000000	-12.55821345	-0.03193002
55.75000000	-12.62702486	-0.03628032
56.00000000	-12.69174924	-0.04088488
56.25000000	-12.75236248	-0.04573941
56.50000000	-12.80885410	-0.05083961
56.75000000	-12.86122719	-0.05618115
57.00000000	-12.90949843	-0.06175967
57.25000000	-12.95369777	-0.06757079
57.50000000	-12.99386811	-0.07361010
57.75000000	-13.03006479	-0.07987316
58.00000000	-13.06235502	-0.08635552
58.25000000	-13.09081713	-0.09305269
58.50000000	-13.11553982	-0.09996017
58.75000000	-13.13662125	-0.10707343
59.00000000	-13.15416817	-0.11438793
59.25000000	-13.16829491	-0.12189909
59.50000000	-13.17912241	-0.12960232
59.75000000	-13.18677721	-0.13749302
60.00000000	-13.19139046	-0.14556656
60.25000000	-13.19309694	-0.15381830
60.50000000	-13.19203414	-0.16224357
60.75000000	-13.18834130	-0.17083771
61.00000000	-13.18215858	-0.17959601
61.25000000	-13.17362625	-0.18851378
61.50000000	-13.16288397	-0.19758629
61.75000000	-13.15007007	-0.20680882
62.00000000	-13.13532095	-0.21617663
62.25000000	-13.11877056	-0.22568497
62.50000000	-13.10054990	-0.23532907
62.75000000	-13.08078658	-0.24510416
63.00000000	-13.05960453	-0.25500548
63.25000000	-13.03712366	-0.26502824
63.50000000	-13.01345963	-0.27516764
63.75000000	-12.98872368	-0.28541891
64.00000000	-12.96302252	-0.29577724
64.25000000	-12.93645819	-0.30623785
64.50000000	-12.90912805	-0.31679592
64.75000000	-12.88112473	-0.32744667
65.00000000	-12.85253620	-0.33818529
65.25000000	-12.82344576	-0.34900700
65.50000000	-12.79393216	-0.35990700
65.75000000	-12.76406964	-0.37088050
66.00000000	-12.73392807	-0.38192272
66.25000000	-12.70357306	-0.39302890
66.50000000	-12.67306609	-0.40419425
66.75000000	-12.64246465	-0.41541402
67.00000000	-12.61182239	-0.42668347
67.25000000	-12.58118927	-0.43799786
67.50000000	-12.55061171	-0.44935245
67.75000000	-12.52013275	-0.46074254
68.00000000	-12.48979220	-0.47216344
68.25000000	-12.45962680	-0.48361045
68.50000000	-12.42967038	-0.49507891
68.75000000	-12.39995399	-0.50656418
69.00000000	-12.37050607	-0.51806163
69.25000000	-12.34135254	-0.52956664
69.50000000	-12.31251704	-0.54107464
69.75000000	-12.28402095	-0.55258104
70.00000000	-12.25588360	-0.56408132
70.25000000	-12.22812234	-0.57557096
70.50000000	-12.20075271	-0.58704546
70.75000000	-12.17378851	-0.59850036
71.00000000	-12.14724193	-0.60993122
71.25000000	-12.12112364	-0.62133363
71.50000000	-12.09544291	-0.63270322
71.75000000	-12.07020768	-0.64403563
72.00000000	-12.04542468	-0.65532656
72.25000000	-12.02109947	-0.66657173
72.50000000	-11.99723656	-0.67776687
72.75000000	-11.97383947	-0.68890779
73.00000000	-11.95091080	-0.69999031
73.25000000	-11.92845229	-0.71101029
73.50000000	-11.90646490	-0.72196362
73.75000000	-11.88494888	-0.73284626
74.00000000	-11.86390379	-0.74365417
74.25000000	-11.84332856	-0.75438339
74.50000000	-11.82322160	-0.76502997
74.75000000	-11.80358076	-0.77559002
75.00000000	-11.78440344	-0.78605970
75.25000000	-11.76568659	-0.79643519
75.50000000	-11.74742677	-0.80671274
75.75000000	-11.72962021	-0.81688865
76.00000000	-11.71226278	-0.82695924
76.25000000	-11.69535010	-0.83692091
76.50000000	-11.67887749	-0.84677009
76.75000000	-11.66284009	-0.85650326
77.00000000	-11.64723280	-0.86611696
77.25000000	-11.63205036	-0.87560778
77.50000000	-11.61728737	-0.88497236
77.75000000	-11.60293826	-0.89420740
78.00000000	-11.58899740	-0.90330964
78.25000000	-11.57545905	-0.91227589
78.50000000	-11.56231738	-0.92110301
78.75000000	-11.54956653	-0.92978791
79.00000000	-11.53720061	-0.93832757
79.25000000	-11.52521369	-0.94671901
79.50000000	-11.51359983	-0.95495933
79.75000000	-11.50235312	-0.96304567
80.00000000	-11.49146765	-0.97097525
80.25000000	-11.48093754	-0.97874531
80.50000000	-11.47075695	-0.98635321
80.75000000	-11.46092011	-0.99379631
81.00000000	-11.45142130	-1.00107208
81.25000000	-11.44225486	-1.00817803
81.50000000	-11.43341523	-1.01511173
81.75000000	-11.42489693	-1.02187082
82.00000000	-11.41669455	-1.02845301
82.25000000	-11.40880283	-1.03485605
82.50000000	-11.40121658	-1.04107779
82.75000000	-11.39393075	-1.04711612
83.00000000	-11.38694038	-1.05296899
83.25000000	-11.38024067	-1.05863444
83.50000000	-11.37382692	-1.06411056
83.75000000	-11.36769460	-1.06939551
84.00000000	-11.36183929	-1.07448752
84.25000000	-11.35625673	-1.07938487
84.50000000	-11.35094280	-1.08408594
84.75000000	-11.34589354	-1.08858915
85.00000000	-11.34110514	-1.09289299
85.25000000	-11.33657395	-1.09699603
85.50000000	-11.33229648	-1.10089691
85.75000000	-11.32826941	-1.10459433
86.00000000	-11.32448958	-1.10808705
86.25000000	-11.32095400	-1.11137393
86.50000000	-11.31765985	-1.11445386
86.75000000	-11.31460449	-1.11732583
87.00000000	-11.31178545	-1.11998888
87.25000000	-11.30920043	-1.12244214
87.50000000	-11.30684733	-1.12468480
87.75000000	-11.30472419	-1.12671610
88.00000000	-11.30282928	-1.12853539
88.25000000	-11.30116101	-1.13014206
88.50000000	-11.29971800	-1.13153558
88.75000000	-11.29849903	-1.13271548
89.00000000	-11.29750309	-1.13368140
89.25000000	-11.29672934	-1.13443299
89.50000000	-11.29617713	-1.13497002
89.75000000	-11.29584599	-1.13529231
90.00000000	-11.29573564	-1.13539975


==> Figures3/sca_convergence_3curves.dat <==
# Iterations 1-4 digitized from the supplied MATLAB screenshot.
# Iteration 0 and iteration 5 use the exact printed summary values.
iter SR_25dBm SR_30dBm SR_40dBm BCRB_25dBm BCRB_30dBm BCRB_40dBm
0 0.2952 0.2953 0.3291 1.6892 1.6892 1.6889
1 6.3066 7.7518 10.7299 1.6336 1.5022 0.8015
2 6.4380 7.8832 10.8394 1.6336 1.4978 0.7883
3 6.4818 7.9270 10.8613 1.6292 1.4934 0.7839
4 6.4818 7.9270 10.8613 1.6292 1.4934 0.7839
5 6.4276 7.8819 10.8478 1.6280 1.4896 0.7791


==> Figures3/sr-Bobs_new.dat <==
K Proposed_1E Proposed_2E Proposed_3E
1 10.5980 9.4654 7.5814
2 10.1657 8.5492 6.2067
3 9.1698 7.0744 3.9398
4 8.1009 5.3099 2.2164
5 6.7005 3.3510 1.2220
6 5.1000 2.1507 0.6558


==> Figures3/sr_uncertainty.dat <==
Udeg SRwc_30dBm SRwc_35dBm SRwc_40dBm Zfrac_30dBm Zfrac_35dBm Zfrac_40dBm
0 8.4204055276 9.8776710869 11.3876114327 0.2637083635 0.2647761856 0.2740319976
2 8.1982912399 9.6495763362 11.1544808895 0.2868342681 0.2913351310 0.3029649324
4 8.0200216230 9.4797881660 10.9822609313 0.3099601727 0.3178940765 0.3318978672
6 7.8328956073 9.2968288638 10.7950561346 0.3330860772 0.3444530219 0.3608308019
8 7.6410366793 9.1057561087 10.5980582503 0.3562119818 0.3710119674 0.3897637367
10 7.4209996870 8.8977784429 10.3859706589 0.3793378864 0.3975709128 0.4186966715

